The Gaia Ultra-Cool Dwarf Sample -- II: Structure at the end of the main sequence

We identify and investigate known late M, L and T dwarfs in the Gaia second data release. This sample is being used as a training set in the Gaia data processing chain of the ultra cool dwarfs work package. We find 695 objects in the optical spectral range M8 to T6 with accurate Gaia coordinates, proper motions, and parallaxes which we combine with published spectral types and photometry from large area optical and infrared sky surveys. We find that 100 objects are in 47 multiple systems, of which 27 systems are published and 20 are new. These will be useful benchmark systems and we discuss the requirements to produce a complete catalog of multiple systems with an ultra cool dwarf component. We examine the magnitudes in the Gaia passbands and find that the GBP magnitudes are unreliable and should not be used for these objects. We examine progressively redder colour magnitude diagrams and see a notable increase in the main sequence scatter and a bivariate main sequence for old and young objects. We provide an absolute magnitude spectral sub-type calibration for G and GRP passbands along with linear fits over the range M8 L8 for other passbands.

==> GUCDScat.csv <==
SHORTNAME,RA,DEC,DISCOVERYNAME,DISCOVERYREFNAME,SOURCE_ID,DISTARCSEC,MULTIPLEFLAGNAME,MULTIPLEFLAGREFNAME,SPTOPTNAME,SPTOPTREFNAME,SPTNIRNAME,SPTNIRREFNAME,SPTPHONAME,SPTPHOREFNAME,LIT_PARALLAX,LIT_PARALLAX_ERROR,LIT_PARALLAXREFNAME,TMASSJ,TMASSJERR,TMASSH,TMASSHERR,TMASSK,TMASSKERR,WISEW1,WISEW1ERR,WISEW2,WISEW2ERR,WISEW3,WISEW3ERR,GUNNG,GUNNGERR,GUNNR,GUNNRERR,GUNNI,GUNNIERR,GUNNZ,GUNNZERR,GUNNY,GUNNYERR,PHOT_G_MEAN_MAG,PHOT_G_MEAN_MAG_ERROR,PHOT_G_MEAN_FLUX,PHOT_G_MEAN_FLUX_ERROR,PHOT_BP_MEAN_MAG,PHOT_BP_MEAN_MAG_ERROR,PHOT_BP_MEAN_FLUX,PHOT_BP_MEAN_FLUX_ERROR,PHOT_RP_MEAN_MAG,PHOT_RP_MEAN_MAG_ERROR,PHOT_RP_MEAN_FLUX,PHOT_RP_MEAN_FLUX_ERROR,GAIAGEST,PARALLAX,PARALLAX_ERROR,PMRA,PMRA_ERROR,PMDEC,PMDEC_ERROR
 J0001+0652 ,  0.252184993,  6.883148170,ULAS J000100.45+065259.6 ,2016A&A...589A..49S, 2745484004891661056,  0.04,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.831,     0.036,    14.031,     0.053,    13.548,     0.043,    13.332,     0.024,    13.017,     0.031,    12.262,     0.454,    21.419,-99999.000,    21.490,     0.038,    18.972,     0.007,    17.564,     0.005,    16.611,     0.006,    19.507,     0.003,     296.8,     0.9,    21.535,     0.136,      33.6,     4.2,    17.836,     0.014,     589.2,     7.4,    19.484,   20.73, 0.54,  102.92, 0.96,  -28.64, 0.44
 J0001+1535 ,  0.301328494, 15.592454509,  2MASS 00011217+1535355 ,2004AJ....127.3553K, 2772182900286956160,  0.18,       ...,                ...,      ... ,               ... ,       L4 ,2004AJ....127.3553K,    L5.5p ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.522,     0.062,    14.505,     0.053,    13.710,     0.044,    12.965,     0.024,    12.539,     0.024,    11.672,     0.237,-99999.000,-99999.000,-99999.000,-99999.000,    20.369,     0.011,    18.850,     0.018,    17.814,     0.011,    20.798,     0.013,      90.4,     1.1,    21.451,     0.332,      36.3,    11.1,    19.090,     0.069,     185.7,    11.8,    20.478,   31.63, 1.80,  143.49, 4.47, -174.72, 2.40
 J0004-4044 ,  1.149080364,-40.741579488,               GJ 1001 B ,1999A&A...351L...5G, 4996141155411984128,  0.75,      VB; ,2004AJ....128.1733G,       L5 ,2001AJ....121.3235K,     L4.5 ,2004AJ....127.3553K,      ... ,               ... ,    77.020,     2.070,2014AJ....147...94D,    13.109,     0.024,    12.055,     0.026,    11.396,     0.026,    10.736,     0.022,    10.463,     0.020,     9.803,     0.048,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.353,     0.003,     859.2,     2.4,    21.350,     0.158,      39.9,     5.8,    16.638,     0.013,    1776.2,    20.6,    18.137,   82.09, 0.38,  671.09, 0.35,-1498.16, 0.51
 J0006-1720 ,  1.585252334,-17.347412802,  2MASSI J0006205-172051 ,2003A&A...403..929K, 2414607592787544320,  0.03,       ...,                ...,     L2.5 ,2003A&A...403..929K,       L3 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.662,     0.065,    14.646,     0.059,    14.010,     0.052,    13.472,     0.026,    13.179,     0.028,    12.334,     0.410,    24.159,-99999.000,    21.796,     0.180,    20.259,     0.009,    18.832,     0.014,    17.803,     0.014,    20.731,     0.014,      96.1,     1.2,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.617,   25.18, 1.88,  -32.72, 3.27,   10.38, 2.00
 J0006-0852 ,  1.704582613, -8.880870625,   2MASS 00064916-0852457,2008AJ....135..785W, 2429054454021227648,  0.18,      UR; ,2012ApJ...757..110B,       M9 ,2008AJ....135..785W,      M8: ,2012ApJ...757..110B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.143,     0.030,    13.551,     0.028,    13.132,     0.039,    12.762,     0.023,    12.353,     0.027,    11.637,     0.250,    23.010,     0.200,    20.889,     0.025,    18.241,     0.003,    16.768,     0.005,    15.885,     0.028,    18.705,     0.002,     621.3,     1.2,    20.503,     0.302,      86.9,    24.2,    17.057,     0.015,    1207.5,    16.9,    18.845,   34.07, 0.39,  -57.33, 0.72, -321.09, 0.40
 J0006-6436 ,  1.742245558,-64.615330945,  2MASS 00065794-6436542 ,2008AJ....136.1290R, 4900323420040865792,  0.04,      MG; ,2014ApJ...783..121G,       L0 ,2011ApJ...727..103T,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.385,     0.026,    12.664,     0.030,    12.169,     0.033,    11.741,     0.022,    11.421,     0.021,    11.063,     0.143,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.207,     0.003,     983.0,     2.4,    21.259,     0.204,      43.4,     8.1,    16.517,     0.007,    1986.3,    12.9,    18.162,   23.26, 0.30,   86.92, 0.46,  -61.66, 0.48
 J0010-2031 ,  2.500965178,-20.520035398,  2MASS 00100009-2031122 ,2007AJ....133..439C, 2364740071837660672,  0.06,       ...,                ...,       L0 ,2007AJ....133..439C,      M9: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.134,     0.024,    13.368,     0.030,    12.882,     0.030,    12.544,     0.024,    12.281,     0.024,    11.985,     0.305,-99999.000,-99999.000,    20.825,     0.029,    18.443,     0.006,    16.971,     0.004,    15.986,     0.010,    18.861,     0.003,     538.0,     1.5,    21.583,     0.164,      32.2,     4.8,    17.227,     0.012,    1032.5,    11.0,    18.864,   35.22, 0.39,  115.49, 0.51,    6.15, 0.42
 J0013-2235 ,  3.491106518,-22.589263482,  2MASSI J0013578-223520 ,2003A&A...403..929K, 2361294885296927488,  0.20,       ...,                ...,       L4 ,2003A&A...403..929K,     L5.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.775,     0.065,    14.595,     0.062,    14.036,     0.051,    13.318,     0.025,    13.036,     0.029,    12.100,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.628,     0.025,    18.836,     0.031,    17.795,     0.021,    20.883,     0.012,      83.6,     0.9,    21.181,     0.402,      46.6,    17.2,    19.156,     0.045,     174.7,     7.2,    20.851,   36.81, 1.96,   67.64, 2.25,  -67.35, 2.85
 J0014-0838 ,  3.711069681, -8.640151419,WISEA J001450.17-083823.4,2014ApJ...783..122K, 2429285424478485504,  0.70,       ...,                ...,    L0 sd ,2014ApJ...783..122K,    M9 sd ,2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.469,     0.026,    13.950,     0.026,    13.769,     0.044,    13.429,     0.025,    13.204,     0.030,    12.041,-99999.000,    21.388,     0.025,    20.103,     0.006,    17.402,     0.057,    16.258,     0.003,    15.773,     0.006,    18.126,     0.002,    1059.4,     1.7,    20.543,     0.217,      83.8,    16.7,    16.609,     0.011,    1825.2,    18.1,    18.901,   20.14, 0.28, 1477.22, 0.56, -257.96, 0.28
 J0014-4844 ,  3.738064194,-48.736816623,  2MASS 00145575-4844171 ,2008ApJ...689.1295K, 4977142934516994176,  0.47,       ...,                ...,   L2.5 p ,2008ApJ...689.1295K,    L2.5: ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.050,     0.035,    13.107,     0.036,    12.723,     0.030,    12.267,     0.023,    11.987,     0.022,    11.425,     0.157,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.068,     0.002,     444.6,     0.8,    21.418,     0.137,      37.4,     4.7,    17.361,     0.009,     912.3,     7.8,    19.110,   50.11, 0.39,  870.73, 0.28,  281.47, 0.43
 J0015+3516 ,  3.936848081, 35.266292879,  2MASSW J0015447+351603 ,2000AJ....120..447K, 2876239130257160960,  0.12,       ...,                ...,       L2 ,2000AJ....120..447K,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.878,     0.031,    12.892,     0.036,    12.264,     0.024,    11.794,     0.023,    11.538,     0.021,    10.949,     0.100,-99999.000,-99999.000,    20.377,     0.025,    18.183,     0.008,    16.813,     0.006,    15.883,     0.005,    18.682,     0.002,     634.8,     1.5,    21.590,     0.127,      32.0,     3.7,    17.075,     0.009,    1187.5,     9.4,    18.589,   58.61, 0.37,   55.17, 0.45, -257.10, 0.28
 J0016-1039 ,  4.156241659,-10.653845087,  2MASS 00163762-1039106 ,2008AJ....135..785W, 2428008410441149824,  0.12,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.455,     0.052,    14.780,     0.069,    14.533,     0.096,    14.136,     0.028,    13.823,     0.041,    12.354,     0.443,    25.500,     0.710,    22.640,     0.240,    19.705,     0.022,    18.230,     0.009,    17.344,     0.011,    20.220,     0.008,     153.9,     1.1,    21.834,     0.211,      25.5,     4.9,    18.556,     0.026,     303.7,     7.2,    20.421,   15.89, 0.78, -119.99, 1.42, -191.89, 0.83
 J0016-4056 ,  4.249290320,-40.948233257,  2MASS 00165953-4056541 ,2008ApJ...689.1295K, 4995583325059035008,  0.27,       ...,                ...,     L3.5 ,2008ApJ...689.1295K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.316,     0.061,    14.206,     0.048,    13.432,     0.038,    12.828,     0.024,    12.452,     0.022,    12.795,     0.405,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.601,     0.009,     108.4,     0.9,    21.604,     0.239,      31.5,     6.9,    18.964,     0.036,     208.5,     6.9,    20.227,   27.63, 1.20,  212.81, 1.27,   18.19, 1.25
 J0018-6356 ,  4.695266909,-63.938302789,  2MASS 00184613-6356122 ,2008AJ....136.1290R, 4900453540369793408,  0.24,       ...,                ...,       L2 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.224,     0.044,    14.229,     0.044,    13.611,     0.041,    13.286,     0.024,    13.021,     0.025,    12.489,     0.304,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.992,     0.006,     189.8,     1.0,    21.590,     0.327,      32.0,     9.6,    18.361,     0.025,     363.2,     8.2,    20.071,   27.31, 0.53,  332.60, 0.83, -391.94, 0.84
 J0019+0030 ,  4.798400971,  0.504712001,  2MASS 00191165+0030176 ,2002AJ....123.3409H, 2545563520758981760,  0.06,       ...,                ...,       L1 ,2002AJ....123.3409H,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.921,     0.037,    14.180,     0.041,    13.568,     0.034,    13.258,     0.025,    13.010,     0.028,    12.196,     0.428,    21.822,-99999.000,    21.488,     0.072,    19.336,     0.015,    17.866,     0.004,    16.900,     0.013,    19.817,     0.003,     223.1,     0.7,    20.911,     0.320,      59.7,    17.6,    18.123,     0.017,     452.3,     7.3,    19.685,   26.11, 0.61,  -33.52, 1.35,  -44.16, 0.96
 J0019+4018 ,  4.886018648, 40.315111479,             NLTT 1011 B ,2014ApJ...792..119D,  380379453539222784,  0.11,      VB; ,2014ApJ...792..119D,      ... ,               ... ,       L2 ,2014ApJ...792..119D,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.544,     0.059,    14.928,     0.069,    14.318,     0.066,    13.759,     0.024,    13.441,     0.029,    12.871,     0.535,-99999.000,-99999.000,-99999.000,-99999.000,    20.185,     0.022,    18.664,     0.005,    17.632,     0.008,    20.668,     0.008,     101.9,     0.7,    21.569,     0.169,      32.6,     5.1,    18.948,     0.034,     211.7,     6.7,    20.595,   17.81, 1.53,  -78.15, 1.59, -193.04, 0.82
 J0019-3724 ,  4.914625414,-37.410826845,  2MASS 00193927-3724392 ,2010ApJ...710.1142B, 4998742462483975424,  0.28,       ...,                ...,      L3: ,2010ApJ...710.1142B,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.519,     0.060,    14.470,     0.040,    13.689,     0.058,    13.141,     0.023,    12.831,     0.024,    12.540,     0.495,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.702,     0.012,      98.8,     1.0,    22.105,     0.441,      19.9,     8.1,    19.016,     0.048,     198.7,     8.7,    20.332,   25.27, 1.85,  161.57, 3.50,   18.45, 2.13
 J0021-4244 ,  5.276170247,-42.745423869,         Koenigstuhl 1 B ,2000ApJ...538..363B, 4992141475707360640,  0.09,      VB; ,2007ApJ...667..520C,     M9.5 ,2000ApJ...538..363B,      ... ,               ... ,      ... ,               ... ,    39.770,     2.100,2014AJ....147...94D,    13.521,     0.025,    12.809,     0.025,    12.304,     0.025,    11.912,     0.023,    11.607,     0.022,    11.180,     0.105,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.355,     0.004,     858.0,     3.0,    20.697,     0.156,      72.7,    10.5,    16.672,     0.006,    1721.2,     9.7,    18.245,   38.52, 0.54,  258.64, 0.73,   -1.88, 0.70
 J0022-0110 ,  5.539335964, -1.177589084,  2MASS 00220932-0110399 ,2008AJ....135..785W, 2542048347725825024,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.816,     0.066,    15.087,     0.081,    14.699,     0.101,    14.373,     0.029,    14.077,     0.047,    12.272,-99999.000,    24.130,     0.600,    21.933,     0.147,    19.769,     0.015,    18.309,     0.010,    17.429,     0.006,    20.317,     0.007,     140.7,     0.9,    21.624,     0.219,      31.0,     6.2,    18.600,     0.019,     291.7,     5.0,    20.376,   12.87, 1.21,  116.32, 2.56,   48.47, 1.33
 J0024-0158 ,  6.102310595, -1.971606058,            BRI0021-0214 ,1991MNRAS.252P..61I, 2541756977144595712,  0.08,       ...,                ...,     M9.5 ,2007AJ....133..439C,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,    80.710,     0.950,2016AJ....152...24W,    11.992,     0.033,    11.084,     0.020,    10.539,     0.021,    10.166,     0.024,     9.900,     0.019,     9.412,     0.039,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    16.596,     0.001,    4335.8,     4.8,    19.853,     0.049,     158.2,     7.2,    14.993,     0.005,    8080.7,    37.8,    17.819,   79.97, 0.22,  -77.17, 0.46,  141.11, 0.28
 J0026-0943 ,  6.546806682, -9.728676501,  2MASS 00261147-0943406 ,2010AJ....139.1808S, 2426636872764826112,  0.13,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.601,     0.068,    14.999,     0.082,    14.379,     0.073,    14.040,     0.027,    13.815,     0.040,    11.898,-99999.000,-99999.000,-99999.000,    21.488,     0.161,    20.054,     0.018,    18.536,     0.013,    17.562,     0.012,    20.514,     0.011,     117.4,     1.2,    21.158,     0.293,      47.6,    12.8,    18.800,     0.048,     242.5,    10.8,    20.362,   17.05, 1.20, -215.22, 2.46, -155.43, 1.44
 J0026+0632 ,  6.668619442,  6.537361408,ULAS J002640.45+063215.1 ,2016A&A...589A..49S, 2747837646968986624,  0.04,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.572,     0.033,    13.752,     0.035,    13.220,     0.038,    12.960,     0.025,    12.684,     0.027,    12.101,     0.381,-99999.000,-99999.000,    21.186,     0.049,    18.883,     0.009,    17.350,     0.010,    16.376,     0.008,    19.307,     0.004,     357.0,     1.4,    21.229,     0.231,      44.6,     9.5,    17.632,     0.014,     710.9,     9.0,    19.354,   31.25, 0.61,   10.88, 1.25,  -96.26, 0.73
 J0028+2248 ,  7.090163406, 22.815907902,  2MASSJ00282091+2249050 ,2010ApJ...710.1142B, 2800081221135505536,  0.37,       ...,                ...,      ... ,               ... ,      L7: ,2010ApJ...710.1142B,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.607,     0.072,    14.468,     0.053,    13.781,     0.063,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.889,     0.014,      83.1,     1.0,    20.953,     0.472,      57.5,    25.0,    19.188,     0.047,     169.6,     7.4,    20.910,   41.35, 1.99,  564.53, 3.97, -435.72, 3.35
 J0028+1131 ,  7.189320322, 11.531980401,ULAS J002845.37+113154.9 ,2016A&A...589A..49S, 2754575454224004864,  0.14,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    16.012,     0.079,    15.270,     0.100,    14.912,     0.120,    14.440,     0.029,    14.087,     0.051,    12.356,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.094,     0.020,    18.588,     0.008,    17.626,     0.016,    20.575,     0.010,     111.0,     1.0,    21.705,     0.230,      28.7,     6.1,    18.886,     0.035,     224.1,     7.3,    20.626,   13.96, 1.37,  176.44, 3.80,   60.02, 1.80
 J0028-1927 ,  7.231526647,-19.454491697,  2MASS 00285545-1927165 ,2008AJ....136.1290R, 2363496283669200768,  0.07,       ...,                ...,      L0: ,2008AJ....136.1290R,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.191,     0.029,    13.331,     0.030,    12.845,     0.030,    12.521,     0.023,    12.253,     0.024,    11.831,     0.266,    19.788,     0.035,    20.946,     0.031,    18.551,     0.006,    17.078,     0.007,    16.104,     0.004,    18.988,     0.003,     478.8,     1.2,    21.398,     0.194,      38.1,     6.8,    17.323,     0.013,     945.1,    11.7,    18.824,   25.47, 0.36,  109.22, 0.50,   23.08, 0.42
 J0029+0303 ,  7.351044288,  3.055584177,ULAS J002924.20+030320.5 ,2016A&A...589A..49S, 2547833630018528768,  0.06,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.598,     0.056,    14.984,     0.053,    14.384,     0.068,    14.186,     0.028,    13.930,     0.041,    12.235,-99999.000,-99999.000,-99999.000,    22.026,     0.205,    19.839,     0.015,    18.348,     0.009,    17.424,     0.014,    20.336,     0.007,     138.4,     0.9,    20.679,     0.296,      74.0,    20.2,    18.627,     0.031,     284.5,     8.1,    20.342,   13.67, 1.07,  115.23, 1.58,  -68.61, 1.32
 J0030+2244 ,  7.604228935, 22.746128459,              HIP 2397 B ,2014ApJ...792..119D, 2800023565494388480,  0.14,      VB; ,2014ApJ...792..119D,      ... ,               ... ,     L0.5 ,2014ApJ...792..119D,      ... ,               ... ,    29.507,     1.149,2007A&A...474..653V,    14.586,     0.038,    13.975,     0.048,    13.181,-99999.000,    13.097,     0.025,    12.847,     0.027,    12.564,     0.459,    20.174,     0.044,    21.440,     0.040,    18.952,     0.005,    17.451,     0.011,    16.456,     0.009,    19.407,     0.004,     325.3,     1.1,    21.905,     0.352,      23.9,     7.8,    17.759,     0.019,     632.5,    10.8,    19.323,   28.85, 0.50,  194.16, 0.83, -185.03, 0.46
 J0030+3139 ,  7.682336772, 31.658638206,  2MASSW J0030438+313932 ,1999ApJ...519..802K, 2859617950419161600,  0.05,       ...,                ...,       L2 ,1999ApJ...519..802K,       L3 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.480,     0.054,    14.617,     0.057,    14.027,     0.048,    13.485,     0.025,    13.133,     0.028,    12.182,     0.324,-99999.000,-99999.000,    21.863,     0.119,    19.980,     0.013,    18.524,     0.004,    17.537,     0.012,    20.479,     0.010,     121.3,     1.1,    21.348,     0.188,      39.9,     6.9,    18.801,     0.031,     242.4,     7.0,    20.424,   20.17, 1.91,  -66.86, 3.01,  -63.77, 2.85
 J0031-3840 ,  7.833388316,-38.676825243,         SIPS J0031-3840 ,2010A&A...517A..53M, 4997505546262260096,  0.23,       ...,                ...,     L2.5 ,2010A&A...517A..53M,L2 p(blue),2011ApJS..197...19K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.101,     0.032,    13.399,     0.023,    12.924,     0.034,    12.418,     0.024,    12.025,     0.022,    11.556,     0.212,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.070,     0.003,     443.9,     1.2,    21.182,     0.293,      46.5,    12.6,    17.397,     0.015,     883.2,    12.3,    19.184,   41.31, 0.69,  558.09, 0.73,  -31.92, 0.62
 J0032+0219 ,  8.022924282,  2.315771214,  2MASS 00320509+0219017 ,2008AJ....136.1290R, 2547532539925750784,  0.25,       ...,                ...,     L1.5 ,2008AJ....136.1290R,       M9 ,2003IAUS..211..197W,       L2 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.324,     0.026,    13.386,     0.024,    12.802,     0.032,    12.462,     0.023,    12.223,     0.025,    11.965,     0.397,-99999.000,-99999.000,    20.940,     0.122,    18.677,     0.010,    17.308,     0.007,    16.323,     0.009,    19.182,     0.003,     400.4,     1.2,    21.322,     0.142,      40.9,     5.4,    17.552,     0.011,     765.2,     7.9,    18.944,   41.05, 0.45,  406.69, 1.00, -326.81, 0.61
 J0032-2237 ,  8.180041222,-22.624251816,  2MASSI J0032431-223727 ,2003A&A...403..929K, 2348571890789987456,  0.24,       ...,                ...,       L1 ,2003A&A...403..929K,    M9.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.388,     0.049,    14.512,     0.047,    13.962,     0.051,    13.694,     0.026,    13.441,     0.032,    12.710,     0.541,    22.711,-99999.000,    21.689,     0.137,    19.669,     0.009,    18.197,     0.002,    17.194,     0.010,    20.130,     0.007,     167.2,     1.1,    20.835,     0.318,      64.1,    18.8,    18.466,     0.020,     329.8,     6.2,    20.000,   22.56, 1.19,   98.18, 2.00,  -12.52, 1.25
 J0032-4405 ,  8.233464391,-44.085351391,      EROS-MP J0032-4405 ,1999A&A...351L...5G, 4980384088633481216,  0.06,      MG; ,2014ApJ...783..121G, L0 gamma ,2009AJ....137.3345C, L0 gamma ,2013ApJ...772...79A,      ... ,               ... ,    38.400,     4.800,2012ApJ...752...56F,    14.776,     0.035,    13.857,     0.034,    13.269,     0.037,    12.839,     0.024,    12.524,     0.024,    11.798,     0.246,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.781,     0.004,     230.6,     1.0,    21.000,     0.231,      55.0,    11.7,    18.071,     0.016,     474.5,     7.0,    19.311,   28.57, 0.49,  127.98, 0.56,  -97.43, 0.67
 J0033-1521 ,  8.350816057,-15.358474752,  2MASS 00332386-1521309 ,2003AJ....125.3302G, 2373841073178592512,  0.11,       ...,                ...,  L4 beta ,2009AJ....137.3345C,       L1 ,2013ApJ...772...79A,      ... ,               ... ,    42.780,     1.830,2016ApJ...833...96L,    15.286,     0.056,    14.208,     0.051,    13.410,     0.039,    12.819,     0.024,    12.497,     0.025,    11.848,     0.310,-99999.000,-99999.000,    21.909,     0.104,    19.877,     0.038,-99999.000,-99999.000,    17.480,     0.014,    20.355,     0.008,     136.0,     1.0,    21.046,     0.288,      52.8,    14.0,    18.667,     0.027,     274.1,     6.8,    19.857,   43.63, 0.93,  302.15, 1.85,   23.07, 1.37
 J0035+0615 ,  8.960442108,  6.265781677,ULAS J003550.62+061558.6 ,2016A&A...589A..49S, 2555495890328622080,  0.24,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    13.780,     0.026,    13.514,     0.036,    11.579,-99999.000,-99999.000,-99999.000,    21.700,     0.043,    19.542,     0.018,    18.070,     0.006,    17.112,     0.013,    20.005,     0.004,     187.6,     0.7,    21.208,     0.159,      45.4,     6.6,    18.333,     0.023,     372.8,     7.9,    19.954,   21.50, 0.87, -337.78, 2.21, -319.55, 0.89
 J0036+1821 ,  9.071222700, 18.353392900,  2MASSW J0036159+182110 ,2000AJ....119..369R, 2794735086363871360,  0.26,       ...,                ...,     L3.5 ,2000AJ....120..447K,       L4 ,2004AJ....127.3553K,      ... ,               ... ,   114.200,     0.800,2002AJ....124.1170D,    12.466,     0.027,    11.588,     0.030,    11.058,     0.021,    10.536,     0.024,    10.245,     0.019,     9.851,     0.054,-99999.000,-99999.000,    19.526,     0.020,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.519,     0.002,    1853.1,     2.9,    21.099,     0.127,      50.2,     5.9,    15.869,     0.013,    3607.3,    42.8,    17.727,  114.42, 0.21,  901.56, 0.36,  124.02, 0.21
 J0037-5846 ,  9.430143650,-58.773223152,  2MASS 00374306-5846229 ,2008AJ....136.1290R, 4907052431202692096,  0.07,      MG; ,2014ApJ...783..121G, L0 gamma ,2009AJ....137.3345C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.374,     0.051,    14.259,     0.051,    13.585,     0.045,    13.149,     0.025,    12.768,     0.025,    12.479,     0.417,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.531,     0.008,     115.6,     0.9,    21.607,     0.287,      31.4,     8.3,    18.783,     0.032,     246.4,     7.2,    19.746,   19.74, 0.90,   88.98, 1.83,  -49.63, 1.65
 J0038+1343 ,  9.683514257, 13.727403858,  2MASS 00384398+1343395 ,2002AJ....123.3409H, 2779363119238642560,  0.02,       ...,                ...,       L1 ,2002AJ....123.3409H,     L0.5 ,2014ApJ...794..143B,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.908,     0.069,    15.203,     0.073,    14.758,     0.102,    14.426,     0.030,    14.245,     0.045,    12.055,-99999.000,    21.767,-99999.000,    20.000,-99999.000,    20.303,     0.024,    18.814,     0.013,    17.802,     0.017,    20.783,     0.010,      91.6,     0.8,    20.889,     0.278,      60.9,    15.6,    19.154,     0.081,     175.0,    13.0,    20.416,   12.25, 1.23,   41.02, 2.53,  -46.36, 1.56
 J0041+1341 , 10.476414058, 13.692472405,  2MASS 00415453+1341351 ,2002AJ....123.3409H, 2776324485710775296,  0.15,       ...,                ...,       L0 ,2002AJ....123.3409H,     L0.5 ,2014ApJ...794..143B,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.454,     0.034,    13.673,     0.037,    13.236,     0.025,    12.878,     0.024,    12.591,     0.026,    12.271,-99999.000,-99999.000,-99999.000,    21.102,     0.072,    18.742,     0.009,    17.226,     0.003,    16.263,     0.009,    19.169,     0.003,     405.2,     1.3,    21.415,     0.210,      37.5,     7.3,    17.545,     0.016,     770.5,    11.4,    19.290,   32.99, 0.49, -196.02, 0.88, -168.99, 0.37
 J0042+1142 , 10.747216978, 11.702576533,ULAS J004259.29+114209.8 ,2016A&A...589A..49S, 2775496377361648384,  0.16,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.754,     0.038,    14.074,     0.043,    13.514,     0.028,    13.252,     0.024,    12.921,     0.027,    11.873,-99999.000,-99999.000,-99999.000,    21.684,     0.039,    18.965,     0.006,    17.451,     0.004,    16.524,     0.008,    19.426,     0.003,     319.9,     0.9,    21.975,     0.184,      22.4,     3.8,    17.774,     0.017,     624.0,     9.7,    19.511,   18.62, 0.56,   86.30, 1.40,  -85.71, 0.66
 J0043+2221 , 10.859675996, 22.356134942,WISEA J004326.26+222124.0,2014ApJ...783..122K, 2802623115925093760,  0.22,       ...,                ...,      ... ,               ... ,    L1 sd ,2014ApJ...783..122K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.871,     0.038,    14.226,     0.039,    13.931,     0.063,    13.688,     0.025,    13.373,     0.031,    12.213,-99999.000,-99999.000,-99999.000,    21.394,     0.038,    18.527,     0.006,    17.116,     0.004,    16.396,     0.006,    19.112,     0.003,     427.3,     1.2,    21.293,     0.191,      42.0,     7.4,    17.513,     0.013,     793.8,     9.6,    19.696,   14.74, 0.36,  172.12, 0.72, -405.53, 0.42
 J0045+1634 , 11.340843260, 16.578887060,             2MUCD 20037 ,2003IAUS..211..197W, 2781513733917711616,  0.20,      MG; ,2014ApJ...783..121G,  L2 beta ,2009AJ....137.3345C, L2 gamma ,2013ApJ...772...79A,      ... ,               ... ,    65.940,     1.330,2016ApJ...833...96L,    13.059,     0.022,    12.059,     0.035,    11.366,     0.021,    10.782,     0.023,    10.398,     0.020,     9.794,     0.051,-99999.000,-99999.000,    20.015,     0.013,    17.760,     0.005,    16.254,     0.004,    15.251,     0.019,    18.168,     0.002,    1018.6,     1.4,    20.992,     0.114,      55.4,     5.8,    16.540,     0.008,    1943.7,    14.5,    17.906,   65.02, 0.23,  358.92, 0.40,  -48.07, 0.24
 J0046+0251 , 11.565029419,  2.866372669,ULAS J004615.56+025159.6 ,2016A&A...589A..49S, 2550766886522609920,  0.07,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.401,     0.033,    13.705,     0.036,    13.286,     0.035,    12.997,     0.026,    12.686,     0.028,    11.769,     0.429,    21.990,     0.177,    21.301,     0.041,    18.657,     0.015,    17.184,     0.009,    16.244,     0.003,    19.126,     0.003,     421.6,     1.1,    21.384,     0.229,      38.6,     8.2,    17.479,     0.009,     818.4,     6.5,    19.207,   25.27, 0.49,   95.09, 1.07, -116.94, 0.54
 J0046+1608 , 11.700211306, 16.135396153,ULAS J004648.07+160807.9 ,2016A&A...589A..49S, 2781432571920655872,  0.08,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.679,     0.073,    14.922,     0.079,    14.505,     0.093,    14.157,     0.027,    13.893,     0.041,    11.963,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.844,     0.014,    18.425,     0.012,    17.472,     0.032,    20.394,     0.008,     131.2,     0.9,    21.480,     0.247,      35.3,     8.0,    18.753,     0.041,     253.2,     9.5,    20.348,   15.16, 1.17,  -55.46, 1.77,  -69.37, 1.14
 J0046+0715 , 11.702157829,  7.254673179,  2MASS 00464841+0715177 ,2003IAUS..211..197W, 2556724418479276416,  0.11,       ...,                ...,     L0:: ,2008AJ....136.1290R,       M9 ,2003IAUS..211..197W,    L2.5p ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    13.885,     0.028,    13.178,     0.035,    12.546,     0.026,    12.091,     0.024,    11.644,     0.022,    11.286,     0.225,    21.904,     0.161,    21.043,     0.059,    18.506,     0.006,    16.897,     0.007,    15.885,     0.004,    18.883,     0.002,     527.5,     1.2,    21.634,     0.166,      30.7,     4.7,    17.202,     0.012,    1056.9,    11.4,    18.596,   26.62, 0.44,   96.80, 0.71,  -60.20, 0.51
 J0048+0123 , 12.187336830,  1.389529557,ULAS J004844.95+012322.8 ,2016A&A...589A..49S, 2549246124503034112,  0.22,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.289,     0.047,    14.441,     0.060,    14.025,     0.053,    13.602,     0.026,    13.273,     0.034,    11.442,     0.313,    21.649,-99999.000,    21.870,     0.013,    19.608,     0.014,    18.146,     0.010,    17.205,     0.010,    20.119,     0.006,     168.9,     0.9,    21.559,     0.214,      32.9,     6.5,    18.391,     0.022,     353.5,     7.3,    19.962,   14.58, 1.00,  -18.05, 1.93,  -76.69, 1.17
 J0050-1538 , 12.600764393,-15.640742810,         SIPS J0050-1538 ,2005A&A...435..363D, 2372272516761781888,  0.28,       ...,                ...,      L1: ,2007AJ....133..439C,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.779,     0.023,    13.077,     0.026,    12.647,     0.027,    12.318,     0.024,    12.058,     0.025,    11.452,     0.154,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.441,     0.002,     792.5,     1.3,    21.303,     0.166,      41.6,     6.4,    16.782,     0.011,    1555.6,    15.2,    18.753,   40.32, 0.24, -214.70, 0.43, -484.31, 0.31
 J0051-1544 , 12.795284633,-15.738175904,  2MASSW J0051107-154417 ,2000AJ....120..447K, 2371519626175864960,  0.05,       ...,                ...,     L3.5 ,2000AJ....120..447K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.277,     0.050,    14.164,     0.048,    13.466,     0.039,    12.743,     0.023,    12.416,     0.025,    12.217,     0.365,    24.434,-99999.000,    22.036,     0.016,    20.205,     0.015,    18.546,     0.024,    17.508,     0.017,    20.565,     0.006,     112.0,     0.6,    21.450,     0.176,      36.4,     5.9,    18.816,     0.027,     238.9,     5.9,    20.396,   29.10, 1.35,   70.06, 1.78,  -30.07, 1.61
 J0053-3631 , 13.329423716,-36.519962476,  2MASS 00531899-3631102 ,2008ApJ...689.1295K, 5001668709601989248,  0.07,       ...,                ...,     L3.5 ,2008ApJ...689.1295K,      L4: ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.445,     0.026,    13.480,     0.031,    12.937,     0.029,    12.346,     0.024,    12.045,     0.022,    11.505,     0.173,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.653,     0.006,     259.6,     1.5,    21.855,     0.249,      25.0,     5.7,    17.854,     0.017,     579.8,     9.1,    19.573,   41.46, 0.92,   67.15, 1.10, -108.27, 1.18
 J0054-0031 , 13.528247015, -0.517969960,SDSSp J005406.55-003101.8,2002AJ....123..458S, 2536044636280401024,  0.33,       ...,                ...,       L1 ,2002AJ....123.3409H,       L2 ,2014ApJ...794..143B,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.731,     0.053,    14.891,     0.053,    14.380,     0.074,    13.997,     0.028,    13.757,     0.045,-99999.000,-99999.000,-99999.000,-99999.000,    22.239,     0.176,    20.074,     0.038,    18.678,     0.006,    17.658,     0.012,    20.597,     0.006,     108.8,     0.6,    21.823,     0.159,      25.8,     3.8,    18.976,     0.030,     206.2,     5.7,    20.745,   19.26, 1.22,  193.05, 2.44, -161.79, 1.46
 J0057-0846 , 14.273024830, -8.773427247,  2MASS 00570555-0846241 ,2008AJ....135..785W, 2474280047331246464,  0.00,       ...,                ...,       L0 ,2008AJ....135..785W,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.698,     0.058,    14.917,     0.066,    14.356,     0.081,    14.091,     0.029,    13.800,     0.038,    12.131,-99999.000,    22.502,     0.660,    21.875,     0.001,    19.869,     0.010,    18.430,     0.006,    17.500,     0.018,    20.513,     0.007,     117.5,     0.8,    20.645,     0.224,      76.3,    15.7,    18.716,     0.033,     262.0,     8.0,    20.163,   12.80, 1.61,  -23.26, 3.43,   -1.86, 2.10
 J0058-0651 , 14.677934604, -6.857225780,  2MASSW J0058425-065123 ,2000AJ....120..447K, 2476262466795918080,  0.09,      MG; ,2014ApJ...783..121G,       L0 ,2000AJ....120..447K,       L0 ,2014ApJ...794..143B,      ... ,               ... ,    33.800,     4.000,2013AJ....146..161M,    14.311,     0.026,    13.444,     0.030,    12.904,     0.033,    12.567,     0.024,    12.265,     0.025,    11.543,     0.414,-99999.000,-99999.000,    20.870,     0.032,    18.608,     0.005,    17.166,     0.005,    16.208,     0.006,    19.076,     0.003,     441.6,     1.1,    21.181,     0.139,      46.6,     5.9,    17.453,     0.010,     838.7,     8.0,    19.010,   34.54, 0.36,  150.15, 0.77, -128.06, 0.51
 J0101+1528 , 15.471426524, 15.472239024,ULAS J010153.12+152819.8 ,2016A&A...589A..49S, 2777586789484377984,  0.02,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.485,     0.052,    14.702,     0.062,    14.208,     0.058,    13.780,     0.025,    13.512,     0.032,    12.731,     0.530,    22.017,-99999.000,    22.038,     0.007,    19.603,     0.009,    18.109,     0.018,    17.170,     0.022,    20.096,     0.010,     172.6,     1.6,    21.132,     0.275,      48.7,    12.4,    18.421,     0.031,     343.8,     9.9,    20.061,   14.18, 1.63,   23.89, 2.50,   36.96, 1.46
 J0106-5933 , 16.595626420,-59.555950814,  2MASS 01062285-5933185 ,2008AJ....136.1290R, 4903260597849834880,  0.10,       ...,                ...,       L0 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.330,     0.035,    13.566,     0.028,    13.005,     0.041,    12.791,     0.024,    12.521,     0.024,    11.988,     0.253,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.065,     0.004,     445.8,     1.4,    21.393,     0.221,      38.3,     7.8,    17.447,     0.011,     843.2,     8.5,    19.131,   27.91, 0.34,   48.38, 0.67, -191.28, 0.43
 J0106+0557 , 16.648101298,  5.959277072,ULAS J010635.57+055734.0 ,2016A&A...589A..49S, 2576389458819793920,  0.10,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.882,     0.076,    15.251,     0.085,    14.552,     0.089,    14.299,     0.029,    14.154,     0.048,    11.909,-99999.000,    22.447,-99999.000,    21.545,     0.184,    19.940,     0.014,    18.557,     0.009,    17.670,     0.015,    20.549,     0.010,     113.7,     1.1,    21.035,     0.259,      53.3,    12.7,    18.767,     0.049,     250.0,    11.2,    20.382,   11.56, 0.91,  -54.83, 1.70,  -74.47, 1.33
 J0109+0625 , 17.281843611,  6.433307826,ULAS J010907.51+062559.0 ,2016A&A...589A..49S, 2576519892681546240,  0.20,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.606,     0.038,    13.784,     0.040,    13.351,     0.049,    12.793,     0.024,    12.480,     0.025,    10.527,     0.095,-99999.000,-99999.000,-99999.000,-99999.000,    18.857,     0.010,    17.441,     0.006,    16.523,     0.014,    19.365,     0.005,     338.4,     1.7,    20.730,     0.152,      70.6,     9.9,    17.623,     0.019,     717.3,    12.3,    19.371,   31.27, 0.60,  303.18, 1.32,  131.01, 0.57
 J0109-4954 , 17.288906034,-49.914158564,        SSSPM J0109-4955 ,2005A&A...440.1061L, 4928939932436444544,  0.06,       ...,                ...,      M8: ,2008AJ....136.1290R,       L1 ,2005A&A...440.1061L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.546,     0.024,    12.875,     0.026,    12.450,     0.027,    12.266,     0.024,    12.049,     0.022,    11.681,     0.181,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.812,     0.001,    1413.8,     1.7,    20.784,     0.116,      67.1,     7.2,    16.231,     0.004,    2584.0,    10.1,    18.671,   29.86, 0.16,   88.65, 0.18,  139.34, 0.20
 J0116-1654 , 19.163631851,-16.905598064,WISEAJ011639.05-165420.5 ,2016ApJ...817..112S, 2358397882610264960,  0.27,       ...,                ...,     sdL0 ,2017MNRAS.464.3040Z,   sdM8.5 ,2016ApJ...817..112S,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.760,     0.120,-99999.000,-99999.000,-99999.000,-99999.000,    14.415,     0.030,    13.989,     0.044,    11.859,     0.299,-99999.000,-99999.000,-99999.000,-99999.000,    19.577,     0.021,    18.090,     0.007,    17.333,     0.024,    20.099,     0.005,     172.2,     0.8,    21.051,     0.136,      52.5,     6.6,    18.451,     0.022,     334.4,     6.7,    20.068,   16.45, 0.68,  602.21, 1.34,   67.57, 1.16
 J0116-6455 , 19.218385742,-64.933271551,   DENIS J0116529-645557 ,2010A&A...517A..53M, 4705936189520133760,  0.14,       ...,                ...,       L1 ,2010A&A...517A..53M,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.447,     0.038,    13.666,     0.028,    13.200,     0.038,    12.864,     0.024,    12.578,     0.023,    11.945,     0.208,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.302,     0.005,     358.5,     1.8,    21.188,     0.217,      46.3,     9.3,    17.607,     0.012,     728.0,     8.2,    19.397,   27.03, 0.44, -177.39, 0.84, -179.08, 0.64
 J0117-3403 , 19.448450822,-34.057430406,  2MASSI J0117474-340325 ,2003AJ....126.2421C, 5014541310703856256,  0.05,      MG; ,2014ApJ...783..121G,      L2: ,2003AJ....126.2421C,  L1 beta ,2013ApJ...772...79A,      ... ,               ... ,    26.110,     1.880,2016ApJ...833...96L,    15.178,     0.036,    14.209,     0.039,    13.489,     0.037,    13.047,     0.024,    12.644,     0.024,    11.730,     0.214,-99999.000,-99999.000,-99999.000,-99999.000,    19.867,     0.012,-99999.000,-99999.000,-99999.000,-99999.000,    20.346,     0.006,     137.1,     0.8,    21.612,     0.264,      31.3,     7.6,    18.635,     0.025,     282.4,     6.4,    19.828,   25.56, 0.71,  108.19, 0.92,  -59.99, 1.27
 J0122+0331 , 20.570914098,  3.522549077,               HIP 6407Ba,2014ApJ...792..119D, 2562743355583039616,  0.06,      VB; ,2014ApJ...792..119D,      ... ,               ... ,       L1 ,2014ApJ...792..119D,      L1: ,2016A&A...589A..49S,    17.489,     0.970,2007A&A...474..653V,    15.471,     0.046,    14.651,     0.061,    14.402,     0.080,    13.870,     0.025,    13.583,     0.033,    12.644,-99999.000,-99999.000,-99999.000,    21.934,     0.008,    19.819,     0.015,    18.338,     0.026,    17.332,     0.010,    20.380,     0.013,     132.9,     1.6,    22.212,     0.516,      18.0,     8.6,    18.639,     0.030,     281.2,     7.9,    20.318,   21.33, 1.29,   42.39, 2.62, -150.16, 2.22
 J0123-4240 , 20.995301858,-42.669695680,        SSSPM J0124-4240 ,2005A&A...440.1061L, 4983839338285335680,  0.07,       ...,                ...,       M8 ,2008AJ....136.1290R,     L2.5 ,2005A&A...440.1061L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.153,     0.024,    12.470,     0.023,    12.037,     0.024,    11.780,     0.023,    11.562,     0.021,    11.325,     0.179,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.563,     0.001,    1779.3,     1.9,    20.730,     0.074,      70.6,     4.8,    15.959,     0.006,    3320.5,    19.4,    18.515,   38.78, 0.16, -139.62, 0.16, -240.96, 0.19
 J0125-3435 , 21.404753028,-34.584561956,  2MASSI J0125369-343505 ,2003A&A...403..929K, 5013609062282550528,  0.06,       ...,                ...,       L2 ,2003A&A...403..929K,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.522,     0.055,    14.474,     0.051,    13.898,     0.054,    13.467,     0.024,    13.147,     0.029,    12.021,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.963,     0.015,-99999.000,-99999.000,-99999.000,-99999.000,    20.487,     0.008,     120.4,     0.9,    21.414,     0.247,      37.6,     8.6,    18.827,     0.017,     236.6,     3.7,    20.147,   24.72, 0.99,  180.29, 1.28,   31.88, 1.03
 J0128-5545 , 22.109218819,-55.759045472,  2MASS 01282664-5545343 ,2007A&A...466.1059K, 4910850865919078016,  0.17,       ...,                ...,       L2 ,2008AJ....136.1290R,       L1 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.775,     0.027,    12.916,     0.028,    12.336,     0.028,    11.963,     0.023,    11.705,     0.021,    11.222,     0.118,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.596,     0.003,     687.2,     2.0,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.588,   54.02, 0.23, -234.96, 0.57,  108.24, 0.50
 J0130-1047 , 22.552948303,-10.792775960,WISEAJ013012.66-104732.4 ,2016ApJ...817..112S, 2458637093539154688,  0.14,       ...,                ...,     sdL0 ,2017MNRAS.464.3040Z,   sdM8.5 ,2016ApJ...817..112S,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.580,     0.120,-99999.000,-99999.000,-99999.000,-99999.000,    14.421,     0.029,    14.002,     0.042,    12.124,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.612,     0.008,    18.091,     0.008,    17.258,     0.011,    20.092,     0.008,     173.2,     1.3,    21.023,     0.227,      53.9,    11.3,    18.453,     0.042,     333.8,    13.0,    20.078,   15.63, 0.97,  130.07, 1.86, -330.03, 0.77
 J0130-4445 , 22.649200393,-44.761564874,   2MASS01303563-4445411 ,2011AJ....141....7D, 4934682372428878208,  0.08,      VB; ,2011AJ....141....7D,      ... ,               ... ,    M9+L6 ,2011AJ....141....7D,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.065,     0.029,    13.390,     0.031,    12.869,     0.032,    12.362,     0.023,    12.025,     0.022,    11.202,     0.129,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.708,     0.002,     619.6,     1.4,    21.071,     0.235,      51.5,    11.2,    17.042,     0.010,    1224.3,    11.3,    18.632,   29.06, 0.30,  116.19, 0.33,  -28.68, 0.34
 J0131+3801 , 22.828816061, 38.031907237,  2MASS 01311838+3801554 ,2007AJ....133..439C,  322492502798326144,  0.12,       ...,                ...,      L4: ,2007AJ....133..439C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.679,     0.034,    13.696,     0.034,    13.054,     0.034,    12.453,     0.022,    12.202,     0.022,    11.797,     0.175,-99999.000,-99999.000,    21.301,     0.173,    19.194,     0.010,-99999.000,-99999.000,-99999.000,-99999.000,    19.690,     0.007,     250.9,     1.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.730,   40.20, 0.83,  379.25, 1.05,  -33.80, 1.15
 J0133-6314 , 23.386051772,-63.245229638,        SSSPM J0134-6315 ,2005A&A...440.1061L, 4712132354155559040,  0.05,       ...,                ...,      ... ,               ... ,       L0 ,2005A&A...440.1061L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.513,     0.039,    14.018,     0.052,    13.704,     0.037,    13.503,     0.024,    13.274,     0.027,    12.550,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.206,     0.002,     984.0,     1.8,    20.288,     0.130,     106.1,    12.7,    16.748,     0.007,    1605.8,    10.8,    19.652,   13.89, 0.17,   77.47, 0.42,  -79.43, 0.24
 J0135+1205 , 23.899244195, 12.087513701,  2MASSW J0135358+120522 ,2000AJ....120..447K, 2586051833860608128,  0.29,       ...,                ...,     L1.5 ,2000AJ....120..447K,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.412,     0.032,    13.527,     0.032,    12.918,     0.029,    12.506,     0.023,    12.264,     0.024,    11.872,     0.237,-99999.000,-99999.000,-99999.000,-99999.000,    18.795,     0.007,-99999.000,-99999.000,-99999.000,-99999.000,    19.278,     0.005,     366.6,     1.8,    21.032,     0.314,      53.4,    15.4,    17.638,     0.017,     707.3,    10.8,    19.134,   39.46, 0.44,  -42.51, 0.79, -442.75, 0.65
 J0136+0933 , 24.241075407,  9.563072683,SIMP J013656.57+093347.3 ,2006ApJ...651L..57A, 2572901021957789568,  0.60,       ...,                ...,      ... ,               ... ,     T2.5 ,2006ApJ...651L..57A,   T2.5p: ,2016A&A...589A..49S,   162.880,     0.980,2016AJ....152...24W,    13.455,     0.030,    12.771,     0.032,    12.562,     0.024,    11.941,     0.023,    10.964,     0.021,     9.738,     0.048,-99999.000,-99999.000,-99999.000,-99999.000,    20.912,     0.053,    17.315,     0.009,    15.774,     0.008,    19.458,     0.007,     310.5,     2.0,    21.382,     0.157,      38.7,     5.6,    17.489,     0.033,     811.3,    24.7,    19.998,  163.68, 0.72, 1238.98, 1.19,  -17.35, 0.84
 J0140+1413 , 25.197203380, 14.221997234,ULAS J014047.31+141319.0 ,2016A&A...589A..49S, 2587867569940150272,  0.27,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.848,     0.074,    15.059,     0.093,    14.486,     0.078,    14.089,     0.028,    13.824,     0.038,    12.635,-99999.000,    22.829,-99999.000,    20.687,-99999.000,    20.011,     0.026,    18.505,     0.015,    17.543,     0.012,    20.662,     0.018,     102.4,     1.7,    20.670,     0.619,      74.6,    42.5,    18.794,     0.036,     243.9,     8.0,    20.351,   11.90, 1.74,   28.30, 3.51,   33.91, 2.37
 J0141+1804 , 25.265407972, 18.080366715,  2MASSW J0141032+180450 ,2003IAUS..211..197W,   94712996769289856,  0.24,       ...,                ...,       L1 ,2007AJ....133..439C,     L4.5 ,2003IAUS..211..197W,      ... ,               ... ,    44.060,     2.050,2014PASP..126...15W,    13.875,     0.025,    13.034,     0.026,    12.492,     0.028,    12.160,     0.023,    11.928,     0.021,    11.589,     0.186,-99999.000,-99999.000,    20.556,     0.033,    18.255,     0.008,    16.812,     0.019,    15.837,     0.006,    18.725,     0.004,     610.0,     2.3,    21.280,     0.167,      42.5,     6.5,    17.083,     0.017,    1178.7,    18.1,    19.124,   42.30, 0.29,  409.55, 0.59,  -55.16, 0.48
 J0141-4633 , 25.493368471,-46.566130539,  2MASS 01415823-4633574 ,2006ApJ...639.1120K, 4954323704550180352,  0.05,      MG; ,2014ApJ...783..121G, L0 gamma ,2008ApJ...689.1295K, L0 gamma ,2013ApJ...772...79A,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.832,     0.043,    13.875,     0.026,    13.097,     0.032,    12.584,     0.023,    12.185,     0.022,    11.784,     0.224,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.020,     0.006,     185.0,     1.0,    21.714,     0.190,      28.5,     5.0,    18.292,     0.018,     387.3,     6.4,    19.211,   27.44, 0.55,  115.67, 0.70,  -46.61, 0.67
 J0144-0716 , 26.149186187, -7.271490700,  2MASS 01443536-0716142 ,2003AJ....125..343L, 2467182154313027712,  0.34,       ...,                ...,       L5 ,2003AJ....125..343L,       L5 ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.191,     0.026,    13.008,     0.029,    12.268,     0.023,    11.626,     0.024,    11.371,     0.021,    10.883,     0.100,-99999.000,-99999.000,    21.646,     0.076,    19.469,     0.016,    17.626,     0.005,    16.529,     0.010,    19.634,     0.006,     264.2,     1.5,    23.074,     0.243,       8.1,     1.8,    17.936,     0.019,     537.4,     9.5,    19.400,   79.03, 0.62,  384.02, 1.11, -196.93, 0.72
 J0147-4954 , 26.886373496,-49.914476015,  2MASSJ01473282-4954478 ,2006AJ....132..891R, 4940805552685869184,  2.49,       ...,                ...,      ... ,               ... ,     L2.0 ,2013AJ....146..161M,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    13.058,     0.027,    12.366,     0.026,    11.916,     0.024,    11.719,     0.023,    11.510,     0.021,    11.221,     0.149,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.448,     0.003,    1977.7,     5.4,    20.515,     0.082,      86.0,     6.5,    15.839,     0.005,    3709.0,    17.7,    18.322,   27.88, 0.38,  -47.41, 0.51, -270.50, 0.54
 J0147+3453 , 26.889551326, 34.886153270,  2MASSW J0147334+345311 ,1999ApJ...519..802K,  318121222523445376,  0.12,       ...,                ...,     L0.5 ,1999ApJ...519..802K,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.946,     0.039,    14.162,     0.041,    13.574,     0.038,    13.184,     0.023,    12.919,     0.026,    12.163,     0.281,-99999.000,-99999.000,    21.668,     0.060,    19.414,     0.013,    17.931,     0.008,    16.945,     0.009,    19.884,     0.007,     209.7,     1.3,    21.306,     0.326,      41.5,    12.5,    18.234,     0.025,     408.4,     9.4,    19.816,   19.93, 0.70,   37.54, 1.30,  -61.38, 1.42
 J0151-0051 , 27.920829020, -0.865734501,ULAS J015141.01-005156.5 ,2016A&A...589A..49S, 2506136919278381568,  0.21,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L3 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.096,     0.051,    14.274,     0.044,    13.587,     0.045,    13.137,     0.042,    12.846,     0.039,    12.353,     0.480,    22.798,-99999.000,    20.420,-99999.000,    19.500,     0.025,    18.126,     0.014,    17.129,     0.006,    20.033,     0.011,     182.8,     1.8,    21.039,     0.205,      53.1,    10.0,    18.378,     0.043,     357.6,    14.2,    20.035,   28.66, 2.25,  -46.05, 2.30,  -16.35, 1.48
 J0153+1404 , 28.476079566, 14.080970734,  2MASS 01535422+1404532 ,2008AJ....135..785W, 2575986934485172736,  0.05,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.208,     0.044,    14.484,     0.052,    13.958,     0.064,    13.628,     0.026,    13.344,     0.029,    12.811,     0.505,    24.790,     0.550,    21.417,     0.152,    19.354,     0.009,    17.898,     0.001,    16.923,     0.007,    19.821,     0.010,     222.3,     2.0,    21.300,     0.110,      41.7,     4.2,    18.202,     0.021,     420.6,     8.1,    19.945,   20.68, 0.83,   32.07, 1.12,  -97.81, 0.93
 J0202-3136 , 30.504993222,-31.614098424,WISEA J020201.25-313645.2,2014ApJ...783..122K, 5019582949474822400,  0.41,       ...,                ...,    L0 sd ,2014ApJ...783..122K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.335,     0.050,    14.937,     0.098,    14.702,     0.108,    14.310,     0.028,    13.959,     0.038,    12.218,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.177,     0.003,     402.4,     1.3,    21.357,     0.191,      39.6,     7.0,    17.591,     0.015,     738.2,    10.4,    20.365,   15.14, 0.34, -155.09, 0.54,-1152.44, 0.36
 J0207+1355 , 31.899455526, 13.931513755,  2MASS 02073557+1355564 ,2002AJ....123.3409H,   77216472530687744,  0.12,       ...,                ...,       L3 ,2002AJ....123.3409H,     L3:: ,2004AJ....127.3553K,     L2.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.462,     0.049,    14.474,     0.043,    13.808,     0.046,    13.494,     0.024,    13.259,     0.030,    12.706,-99999.000,-99999.000,-99999.000,    22.055,     0.173,    19.791,     0.017,    18.393,     0.009,    17.499,     0.019,    20.303,     0.009,     142.6,     1.2,    21.521,     0.486,      34.0,    15.2,    18.624,     0.041,     285.3,    10.9,    20.422,   26.86, 0.99,  258.36, 1.64, -177.45, 1.38
 J0208+2542 , 32.078399639, 25.714646523,  2MASSW J0208183+254253 ,2000AJ....120..447K,  105449766468765952,  0.14,       ...,                ...,       L1 ,2000AJ....120..447K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.989,     0.026,    13.107,     0.030,    12.588,     0.027,    12.192,     0.023,    11.955,     0.022,    11.111,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    16.931,     0.014,    15.946,     0.002,    18.829,     0.005,     554.3,     2.3,    22.075,     0.226,      20.4,     4.2,    17.203,     0.012,    1055.6,    12.0,    18.797,   42.27, 0.63,  375.81, 0.74,  -29.77, 0.70
 J0213+4444 , 33.369653219, 44.745266124,  2MASSI J0213288+444445 ,2003AJ....126.2421C,  352200138749697408,  0.08,       ...,                ...,     L1.5 ,2003AJ....126.2421C,      ... ,               ... ,      ... ,               ... ,    50.000,     2.100,2016ApJS..225...10F,    13.494,     0.025,    12.757,     0.024,    12.213,     0.023,    11.872,     0.023,    11.614,     0.021,    11.258,     0.166,-99999.000,-99999.000,    20.244,     0.031,    17.826,     0.007,    16.338,     0.001,    15.375,     0.006,    18.250,     0.003,     944.5,     2.4,    21.461,     0.217,      36.0,     7.2,    16.630,     0.014,    1789.2,    22.9,    18.465,   51.68, 0.38,  -52.15, 0.58, -145.81, 0.42
 J0218-3133 , 34.620558677,-31.556973945,  2MASSI J0218291-313322 ,2003AJ....126.2421C, 4971581089304028288,  0.13,       ...,                ...,       L3 ,2003AJ....126.2421C,       L4 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.728,     0.040,    13.808,     0.037,    13.154,     0.035,    12.602,     0.024,    12.291,     0.023,    11.914,     0.228,-99999.000,-99999.000,-99999.000,-99999.000,    19.348,     0.014,-99999.000,-99999.000,-99999.000,-99999.000,    19.773,     0.005,     232.3,     1.2,    21.053,     0.204,      52.4,     9.9,    18.142,     0.029,     444.5,    11.8,    19.833,   43.11, 0.57, -138.51, 1.20, -124.80, 1.25
 J0219+0506 , 34.842292631,  5.108573665,ULAS J021922.04+050630.7 ,2016A&A...589A..49S, 2516832113694146560,  0.17,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L3 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.971,     0.035,    14.051,     0.044,    13.480,     0.039,    12.952,     0.024,    12.626,     0.026,    12.001,     0.280,-99999.000,-99999.000,    21.643,     0.048,    19.470,     0.005,    17.923,     0.008,    16.941,     0.006,    20.042,     0.010,     181.4,     1.7,    20.406,     0.344,      95.1,    30.1,    18.194,     0.020,     423.8,     7.8,    19.938,   26.04, 0.85,  185.35, 1.81,   20.26, 1.47
 J0219-1938 , 34.867856307,-19.645436090,        SSSPM J0219-1939 ,2002A&A...389L..20L, 5131045975099845376,  0.11,       ...,                ...,       L1 ,2005A&A...440.1061L,     L2.5 ,2005A&A...440.1061L,      ... ,               ... ,    37.200,     4.100,2013AJ....146..161M,    14.110,     0.027,    13.339,     0.028,    12.910,     0.034,    12.570,     0.024,    12.322,     0.024,    12.486,     0.371,-99999.000,-99999.000,-99999.000,-99999.000,    18.458,     0.010,-99999.000,-99999.000,-99999.000,-99999.000,    18.916,     0.003,     511.5,     1.4,    21.420,     0.149,      37.4,     5.1,    17.262,     0.008,    1000.2,     7.5,    19.406,   36.38, 0.32,  210.91, 0.52, -143.89, 0.47
 J0223-5815 , 35.978585768,-58.251913026,  2MASS 02235464-5815067 ,2008AJ....136.1290R, 4738287468036620160,  0.04,      MG; ,2014ApJ...783..121G, L0 gamma ,2009AJ....137.3345C,      ... ,               ... ,      ... ,               ... ,    27.400,     2.600,2016ApJS..225...10F,    15.070,     0.050,    14.003,     0.037,    13.417,     0.043,    12.837,     0.023,    12.461,     0.022,    11.506,     0.176,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.224,     0.005,     153.4,     0.8,    21.244,     0.255,      43.9,    10.3,    18.545,     0.025,     306.7,     7.1,    19.383,   24.42, 0.60,  104.21, 1.09,  -17.38, 0.92
 J0224-7633 , 36.051131357,-76.555527061,   DENIS J0224120-763320 ,2010A&A...517A..53M, 4634072762364274048,  0.02,       ...,                ...,       L0 ,2010A&A...517A..53M,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.143,     0.041,    14.306,     0.040,    13.910,     0.055,    13.507,     0.024,    13.206,     0.027,    12.487,     0.318,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.014,     0.008,     186.1,     1.4,    20.555,     0.331,      82.9,    25.3,    18.291,     0.024,     387.7,     8.4,    19.883,   15.75, 0.82,   67.65, 2.00,   10.82, 1.33
 J0224+0654 , 36.195832573,  6.904306525,ULAS J022446.99+065415.6 ,2016A&A...589A..49S, 2520502932047838976,  0.03,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.350,     0.040,    14.491,     0.043,    13.882,     0.047,    13.627,     0.025,    13.300,     0.030,    12.397,-99999.000,    22.732,     0.181,    20.540,-99999.000,    19.562,     0.016,    18.070,     0.005,    17.136,     0.008,    20.023,     0.011,     184.6,     1.8,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.987,   12.69, 1.20,    7.30, 1.75,  -27.03, 1.59
 J0227-1624 , 36.795025248,-16.414546642,  2MASS 02271036-1624479 ,2008AJ....136.1290R, 5145416111038393216,  0.28,       ...,                ...,       L1 ,2008AJ....136.1290R,    L0.5: ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.573,     0.023,    12.630,     0.024,    12.143,     0.030,    11.785,     0.023,    11.567,     0.022,    11.122,     0.094,    22.190,     0.186,-99999.000,-99999.000,    17.934,     0.004,    16.548,     0.004,    15.573,     0.001,    18.402,     0.004,     821.6,     3.2,    20.860,     0.205,      62.6,    11.8,    16.809,     0.010,    1517.1,    13.7,    18.469,   48.79, 0.34,  439.42, 0.41, -304.24, 0.33
 J0228+1639 , 37.178640221, 16.657308202,  2MASS 02284243+1639329 ,2008AJ....136.1290R,   82493612948013824,  0.25,       ...,                ...,      L0: ,2008AJ....136.1290R,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.166,     0.026,    12.325,     0.030,    11.818,     0.023,    11.556,     0.023,    11.332,     0.023,    11.120,     0.235,    21.591,     0.064,    19.800,     0.014,    17.341,     0.007,    15.903,     0.003,    14.980,     0.006,    17.812,     0.003,    1414.2,     3.4,    20.678,     0.163,      74.0,    11.1,    16.226,     0.009,    2595.8,    21.1,    17.860,   46.05, 0.41,  400.32, 0.42, -430.72, 0.42
 J0228-6325 , 37.187112528,-63.416346161,  2MASS 02284355-6325052 ,2007A&A...466.1059K, 4700401321000355712,  0.27,       ...,                ...,       L1 ,2008AJ....136.1290R,       L0 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.556,     0.028,    12.747,     0.023,    12.248,     0.025,    11.932,     0.023,    11.731,     0.020,    11.194,     0.070,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.282,     0.003,     917.2,     2.2,    20.955,     0.273,      57.4,    14.4,    16.615,     0.012,    1815.1,    20.5,    19.539,   47.10, 0.23,  621.95, 0.59,  435.49, 0.41
 J0230+2704 , 37.565635297, 27.068258429,  2MASS 02301551+2704061 ,2007AJ....133..439C,  127547918667757568,  0.09,       ...,                ...,      L0: ,2007AJ....133..439C,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.294,     0.027,    13.478,     0.029,    12.986,     0.023,    12.665,     0.024,    12.389,     0.024,    11.981,     0.335,-99999.000,-99999.000,    20.997,     0.031,    18.586,     0.007,    17.134,     0.007,    16.155,     0.006,    19.057,     0.004,     449.2,     1.8,    20.826,     0.277,      64.6,    16.5,    17.428,     0.015,     857.7,    11.7,    19.034,   22.97, 0.34,  192.95, 0.60,  -28.36, 0.62
 J0230-3027 , 37.685788175,-30.457969785,  2MASS 02304442-3027275 ,2010ApJS..190..100K, 5067213518311846144,  0.08,       ...,                ...,      ... ,               ... ,       L1 ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.822,     0.077,    15.210,     0.078,    14.886,     0.107,    14.301,     0.027,    14.005,     0.036,    12.865,     0.500,-99999.000,-99999.000,-99999.000,-99999.000,    20.236,     0.032,    18.763,     0.015,    17.797,     0.057,    20.765,     0.011,      93.2,     0.9,    20.955,     0.137,      57.3,     7.2,    18.983,     0.047,     204.8,     8.9,    20.760,   17.07, 1.30,  135.87, 2.11, -101.31, 2.11
 J0230-0953 , 37.688165283, -9.884985661, DENIS J02304500-0953050 ,2010A&A...517A..53M, 5175327809475722624,  0.06,       ...,                ...,       L0 ,2010A&A...517A..53M,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    32.400,     3.700,2013AJ....146..161M,    14.818,     0.032,    13.912,     0.034,    13.403,     0.037,    12.968,     0.024,    12.704,     0.026,    11.805,     0.196,-99999.000,-99999.000,    21.555,     0.122,    19.155,     0.011,    17.728,     0.007,    16.749,     0.007,    19.659,     0.009,     258.2,     2.2,    20.986,     0.583,      55.7,    29.9,    18.077,     0.021,     472.2,     9.2,    19.591,   33.77, 0.58,  152.53, 0.87,  -42.48, 0.76
 J0234-6442 , 38.504783770,-64.701981463,  2MASS 02340093-6442068 ,2010ApJS..190..100K, 4697085327076101760,  0.03,      MG; ,2010ApJS..190..100K, L0 gamma ,2010ApJS..190..100K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.325,     0.063,    14.442,     0.056,    13.852,     0.069,    13.271,     0.024,    12.930,     0.024,    12.572,     0.310,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.260,     0.009,     148.4,     1.2,    20.220,     0.337,     112.9,    35.0,    18.562,     0.029,     302.1,     8.2,    19.847,   20.81, 0.71,   87.86, 1.20,   -7.01, 1.19
 J0235-0849 , 38.948080023, -8.822139158,  2MASS 02354756-0849198 ,2002AJ....123.3409H, 5176990610359832576,  0.01,       ...,                ...,       L2 ,2002AJ....123.3409H,      L2: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.571,     0.055,    14.812,     0.056,    14.191,     0.067,    13.779,     0.025,    13.499,     0.031,-99999.000,-99999.000,-99999.000,-99999.000,    21.887,     0.047,    19.895,     0.013,    18.420,     0.006,    17.442,     0.013,    20.348,     0.008,     136.8,     1.0,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.494,   19.75, 1.43,  -27.78, 1.53,    4.18, 2.21
 J0235-2331 , 39.000191948,-23.522242774,               GJ 1048 B ,2001AJ....121.2185G, 5125415028162047488,  0.08,      VB; ,2001AJ....121.2185G,       L1 ,2001AJ....121.2185G,       L1 ,2001AJ....121.2185G,      ... ,               ... ,    47.010,     0.940,2007A&A...474..653V,    13.670,     0.150,    12.725,     0.202,    12.186,     0.081,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.404,     0.033,    16.164,     0.048,    15.390,     0.052,    18.598,     0.005,     686.0,     3.0,    19.777,     0.306,     169.7,    47.9,    16.892,     0.020,    1405.9,    25.9,    18.253,   46.58, 0.29,   94.68, 0.54,   20.96, 0.62
 J0239-1735 , 39.927167727,-17.596893217,  2MASSI J0239424-173547 ,2003AJ....126.2421C, 5132321541732365312,  0.07,       ...,                ...,       L0 ,2003AJ....126.2421C,       M9 ,2013AJ....146..161M,      ... ,               ... ,    32.100,     4.700,2013AJ....146..161M,    14.291,     0.032,    13.525,     0.035,    13.039,     0.032,    12.709,     0.023,    12.433,     0.023,    11.792,     0.196,-99999.000,-99999.000,    20.715,     0.039,    18.531,     0.004,    17.104,     0.004,    16.156,     0.005,    19.010,     0.005,     469.4,     2.0,    20.665,     0.273,      74.9,    18.9,    17.384,     0.013,     893.5,    10.4,    18.951,   33.59, 0.52,   61.52, 0.58,  -99.18, 0.61
 J0241-1241 , 40.475216738,-12.685513531,  2MASSI J0241536-124106 ,2003AJ....126.2421C, 5170773357435861760,  0.31,       ...,                ...,      L2: ,2003AJ....126.2421C,       L2 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.605,     0.068,    14.646,     0.062,    13.931,     0.063,    13.629,     0.026,    13.313,     0.028,    12.875,     0.435,-99999.000,-99999.000,-99999.000,-99999.000,    20.032,     0.020,    18.619,     0.023,    17.614,     0.030,    20.557,     0.013,     112.8,     1.4,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.478,   25.17, 1.34,  317.18, 2.74,  -48.31, 3.75
 J0255-4700 , 43.771779603,-47.016651371,      DENIS-P J0255-4700 ,1999AJ....118.2466M, 4752399493622045696,  0.52,       ...,                ...,       L8 ,2008ApJ...689.1295K,       L9 ,2006ApJ...639.1095B,      ... ,               ... ,   205.830,     0.530,2016AJ....152...24W,    13.246,     0.027,    12.204,     0.024,    11.558,     0.024,    10.769,     0.022,    10.207,     0.021,     9.142,     0.027,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.610,     0.003,     677.9,     2.1,    21.301,     0.253,      41.7,     9.7,    16.802,     0.016,    1526.9,    23.0,    18.796,  205.33, 0.25, 1011.24, 0.39, -554.77, 0.47
 J0257-3105 , 44.360783618,-31.096340957,  2MASS 02572581-3105523 ,2008ApJ...689.1295K, 5052876333365036928,  0.25,       ...,                ...,       L8 ,2008ApJ...689.1295K,      L8: ,2013AJ....146..161M,      ... ,               ... ,    99.700,     6.700,2013AJ....146..161M,    14.672,     0.039,    13.518,     0.032,    12.876,     0.032,    12.032,     0.023,    11.600,     0.021,    10.565,     0.073,-99999.000,-99999.000,-99999.000,-99999.000,    20.240,     0.024,-99999.000,-99999.000,-99999.000,-99999.000,    19.945,     0.004,     198.2,     0.7,    21.690,     0.191,      29.1,     5.1,    18.108,     0.014,     458.7,     6.0,    20.043,  102.37, 0.61,  622.88, 0.57,  346.01, 0.97
 J0306-0330 , 46.507406010, -3.518179909, WISEA J030601.66-033059.,2014ApJ...783..122K, 5183457632811832960,  0.64,       ...,                ...,     L0sd ,2014ApJ...783..122K,     M9sd ,2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.441,     0.029,    14.060,     0.041,    13.978,     0.049,    13.429,     0.025,    13.181,     0.027,    12.437,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.574,     0.003,     701.2,     2.2,    20.586,     0.194,      80.6,    14.4,    16.965,     0.014,    1314.7,    17.6,    19.536,   24.61, 0.30,  331.48, 0.51,-1290.79, 0.51
 J0306-3647 , 46.547403077,-36.800896433,        SSSPM J0306-3648 ,2005A&A...440.1061L, 5047423236725995136,  0.37,       ...,                ...,       M8 ,2005A&A...440.1061L,       L0 ,2005A&A...440.1061L,      ... ,               ... ,    76.460,     1.420,2014AJ....147...94D,    11.690,     0.024,    11.068,     0.023,    10.631,     0.024,    10.380,     0.023,    10.147,     0.020,     9.846,     0.036,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    16.015,     0.001,    7400.9,     6.3,    19.503,     0.041,     218.4,     8.3,    14.451,     0.004,   13320.9,    51.6,    16.811,   75.44, 0.10, -172.48, 0.12, -669.32, 0.15
 J0308+3259 , 47.189598125, 32.989154007,  2MASS 03084507+3259277 ,2014ApJ...786L..18L,  135921081965834624,  0.25,       ...,                ...,      ... ,               ... ,L1 p(blue),2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.797,     0.057,    15.194,     0.071,    14.713,     0.073,    14.428,     0.029,    14.118,     0.045,    11.969,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.143,     0.025,    18.489,     0.007,    17.573,     0.013,    20.519,     0.012,     116.8,     1.3,    22.103,     0.307,      19.9,     5.6,    18.789,     0.051,     245.1,    11.4,    20.606,   18.12, 1.48,  307.18, 2.65, -384.94, 2.86
 J0314+1603 , 48.513255356, 16.051283774,  2MASS 03140344+1603056 ,2007AJ....133.2258S,   31235033696866688,  0.15,       ...,                ...,       L0 ,2007AJ....133.2258S,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,    72.070,     1.500,2016ApJ...833...96L,    12.526,     0.024,    11.823,     0.036,    11.238,     0.021,    10.929,     0.022,    10.649,     0.021,    10.061,     0.060,    21.080,     0.028,    19.111,     0.012,    16.797,     0.004,    15.366,     0.004,    14.386,     0.004,    17.232,     0.002,    2413.1,     4.4,    20.461,     0.103,      90.4,     8.6,    15.633,     0.005,    4483.6,    21.8,    17.314,   73.43, 0.28, -242.45, 0.34,  -55.11, 0.30
 J0316-2848 , 49.188605385,-28.814901064,  2MASSI J0316451-284852 ,2003AJ....126.2421C, 5058664471807949952,  0.07,       ...,                ...,      L0: ,2003AJ....126.2421C,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.578,     0.041,    13.772,     0.036,    13.114,     0.036,    12.662,     0.023,    12.322,     0.022,    11.672,     0.133,-99999.000,-99999.000,    21.573,     0.066,    19.144,     0.015,    17.646,     0.005,    16.580,     0.008,    19.570,     0.003,     280.0,     0.7,    21.596,     0.105,      31.8,     3.1,    17.908,     0.010,     551.6,     5.1,    19.403,   30.06, 0.41,  104.41, 0.39,  -95.12, 0.57
 J0320-0446 , 50.117190070, -4.779039112,  2MASSW J0320284-044636 ,2003IAUS..211..197W, 5182151481717042944,  0.30,      UR; ,2008ApJ...678L.125B,       M8 ,2003AJ....126.2421C,M8.5 + T5:,2008ApJ...689L..53B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.259,     0.024,    12.535,     0.023,    12.134,     0.026,    11.818,     0.023,    11.455,     0.021,    10.875,     0.126,    21.606,     0.121,    20.101,     0.035,    17.468,     0.004,-99999.000,-99999.000,    15.021,     0.004,    17.907,     0.003,    1296.3,     3.3,    21.394,     0.316,      38.3,    11.1,    16.276,     0.013,    2479.2,    30.3,    17.954,   49.91, 0.50, -225.62, 0.79, -524.01, 0.76
 J0323-4631 , 50.792245566,-46.523249013,             2MUCD 20157 ,2008AJ....136.1290R, 4846216555917018624,  0.03,      MG; ,2014ApJ...783..121G, L0 gamma ,2009AJ....137.3345C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.389,     0.070,    14.321,     0.062,    13.702,     0.050,    13.091,     0.024,    12.683,     0.023,    11.807,     0.172,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.595,     0.010,     109.0,     1.0,    21.003,     0.494,      54.9,    25.0,    18.891,     0.035,     223.0,     7.2,    19.686,   23.61, 0.79,   85.17, 1.57,   -8.32, 1.66
 J0327+0508 , 51.881876718,  5.145902344,ULAS J032731.60+050844.7 ,2016A&A...589A..49S, 3275690055360649088,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,    L2.5: ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.274,     0.171,    14.513,     0.076,    13.907,     0.094,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.354,     0.018,    18.299,     0.019,    17.331,     0.017,    20.311,     0.014,     141.6,     1.8,    19.781,     0.425,     169.1,    66.2,    18.345,     0.093,     368.8,    31.5,    20.276,   26.37, 0.99,  116.38, 2.61,   76.30, 2.78
 J0330-0025 , 52.648094209, -0.427879514,SDSSp J033035.13-002534.5,2000AJ....119..928F, 3264130653394056320,  0.20,       ...,                ...,       L4 ,2002AJ....123.3409H,     L6.5 ,2014ApJ...794..143B,     L3.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.311,     0.050,    14.420,     0.043,    13.837,     0.047,    13.302,     0.026,    13.031,     0.028,    12.351,     0.443,-99999.000,-99999.000,    21.798,     0.148,    20.138,     0.028,    18.392,     0.038,    17.529,     0.007,    20.492,     0.010,     119.8,     1.1,    21.740,     0.302,      27.8,     7.8,    18.794,     0.052,     244.0,    11.7,    20.695,   35.44, 1.17,  384.12, 2.46, -349.54, 2.75
 J0336+0407 , 54.049947812,  4.127600034,ULAS J033611.97+040739.3 ,2016A&A...589A..49S, 3274585389772377984,  0.01,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    16.194,     0.087,    15.312,     0.072,    15.050,     0.123,    14.584,     0.033,    14.283,     0.051,    12.056,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.334,     0.017,    18.869,     0.010,    17.917,     0.012,    20.912,     0.014,      81.4,     1.0,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.771,   13.30, 1.71,   28.08, 3.11,    1.21, 2.73
 J0339-3525 , 54.898517528,-35.427630973,             2MUCD 10201 ,2002AJ....124.1170D, 4860376345833699840,  0.25,      MG; ,2014ApJ...783..121G,       M9 ,2002AJ....124..519R,       L0 ,2013ApJ...772...79A,      ... ,               ... ,   154.440,     0.600,2016AJ....152...24W,    10.725,     0.021,    10.017,     0.021,     9.548,     0.023,     9.134,     0.023,     8.803,     0.019,     8.269,     0.019,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    15.465,     0.001,   12279.9,    10.7,    18.920,     0.017,     373.8,     5.9,    13.873,     0.006,   22672.4,   118.2,    15.843,  155.76, 0.10,  308.87, 0.16,  268.19, 0.19
 J0340-6724 , 55.035255418,-67.399081852,  2MASS 03400942-6724051 ,2007AJ....133..439C, 4667836363565989120,  0.28,       ...,                ...,     L7:: ,2007AJ....133..439C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.742,     0.032,    13.590,     0.029,    12.925,     0.026,    12.060,     0.022,    11.509,     0.021,    10.439,     0.049,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.062,     0.008,     178.0,     1.3,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.821,  107.12, 0.62, -331.85, 1.55,  497.43, 1.66
 J0344+0111 , 56.036721915,  1.189545121,  2MASS 03440892+0111251 ,2010AJ....139.1808S, 3269943938874146688,  0.12,       ...,                ...,       L1 ,2010AJ....139.1808S,      L3: ,2014ApJ...794..143B,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.737,     0.031,    13.913,     0.039,    13.516,     0.047,    13.098,     0.023,    12.781,     0.028,    11.571,     0.222,-99999.000,-99999.000,    21.408,     0.043,    19.111,     0.010,    17.550,     0.009,    16.580,     0.007,    19.518,     0.004,     293.7,     1.2,    21.318,     0.183,      41.0,     6.9,    17.822,     0.019,     597.3,    10.6,    19.744,   33.32, 0.56,  -97.24, 0.87, -175.55, 0.75
 J0345+2540 , 56.429384373, 25.672944205,   2MASP J0345432+254023 ,1997ApJ...476..311K,   69927191475070080,  0.07,       ...,                ...,       L0 ,1999ApJ...519..802K,       L1 ,2004AJ....127.3553K,      ... ,               ... ,    37.100,     0.500,2002AJ....124.1170D,    13.997,     0.027,    13.211,     0.030,    12.672,     0.024,    12.361,     0.024,    12.100,     0.023,    12.333,     0.515,    21.541,     0.192,    20.704,     0.041,    18.350,     0.004,    16.891,     0.004,    15.907,     0.005,    18.812,     0.004,     563.2,     2.1,    21.220,     0.343,      44.9,    14.2,    17.202,     0.010,    1057.0,     9.4,    18.895,   37.46, 0.42,  -94.37, 0.82,  -41.80, 0.43
 J0352+0210 , 58.046577941,  2.181469814,  2MASS 03521086+0210479 ,2007A&A...466.1059K, 3270388416449237760,  0.23,       ...,                ...,       M9 ,2008AJ....136.1290R,      L0: ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.078,     0.027,    12.412,     0.025,    11.955,     0.024,    11.609,     0.023,    11.341,     0.021,    10.863,     0.127,    21.460,     0.116,    19.833,     0.019,    17.305,     0.006,-99999.000,-99999.000,    14.903,     0.005,    17.749,     0.001,    1498.9,     2.0,    20.800,     0.115,      66.2,     7.0,    16.119,     0.008,    2865.2,    20.3,    17.964,   51.20, 0.25,  306.39, 0.43,  341.27, 0.32
 J0353+1030 , 58.285821787, 10.515581584,  2MASS 03530845+1030564 ,2010AJ....139.1808S, 3303130326536280832,  0.05,       ...,                ...,       L1 ,2010AJ....139.1808S,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.450,     0.056,    14.651,     0.054,    14.181,     0.045,    13.775,     0.027,    13.456,     0.034,    12.393,-99999.000,-99999.000,-99999.000,    21.660,     0.170,    19.878,     0.012,    18.411,     0.007,    17.470,     0.008,    20.374,     0.007,     133.6,     0.8,    21.230,     0.148,      44.5,     6.1,    18.682,     0.034,     270.4,     8.3,    20.265,   23.19, 1.14,  127.42, 2.35,  -22.14, 1.83
 J0355+1133 , 58.848370888, 11.559447749,             2MUCD 20171 ,2008AJ....136.1290R, 3303349202364648320,  0.34,      MG; ,2013ApJ...777L..20L, L5 gamma ,2009AJ....137.3345C, L3 gamma ,2013ApJ...772...79A,      ... ,               ... ,   109.510,     1.350,2016ApJ...833...96L,    14.050,     0.024,    12.530,     0.031,    11.526,     0.021,    10.526,     0.024,     9.944,     0.021,     9.219,     0.035,-99999.000,-99999.000,    21.252,     0.096,    19.223,     0.031,    17.618,     0.003,    16.590,     0.008,    19.583,     0.004,     276.8,     1.1,    21.185,     0.242,      46.4,    10.4,    17.915,     0.020,     547.9,    10.1,    18.630,  109.65, 0.74,  219.76, 1.57, -631.28, 0.82
 J0357-0641 , 59.338557190, -6.690499989,  2MASS 03572110-0641260 ,2002AJ....123.3409H, 3244884973660990336,  0.16,       ...,                ...,       L0 ,2002AJ....123.3409H,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.953,     0.082,    15.060,     0.086,    14.599,     0.090,    14.433,     0.030,    14.127,     0.045,-99999.000,-99999.000,    25.870,     0.590,    22.960,     0.260,    20.180,     0.018,    18.702,     0.009,    17.756,     0.010,    20.704,     0.012,      98.6,     1.1,    21.059,     0.470,      52.1,    22.6,    19.097,     0.059,     184.5,    10.0,    20.923,   14.78, 2.05,  151.67, 2.95,   12.35, 2.44
 J0357-4417 , 59.362800145,-44.291818792,DENIS-P J035726.9-441730 ,2003AJ....126.1526B, 4841448081361281920,  0.09,      MG; ,2014ApJ...783..121G,  L0 beta ,2008ApJ...689.1295K,     L2 p ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.367,     0.032,    13.531,     0.026,    12.907,     0.027,    12.486,     0.023,    12.096,     0.021,    11.600,     0.103,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.389,     0.004,     331.0,     1.3,    21.161,     0.353,      47.5,    15.4,    17.725,     0.016,     652.8,     9.8,    19.284,   21.37, 0.37,   76.15, 0.56,   -3.09, 0.86
 J0401-4050 , 60.373958531,-40.846167977,  2MASS 04012977-4050448 ,2008AJ....136.1290R, 4842465198336036608,  0.07,       ...,                ...,      L0: ,2008AJ....136.1290R,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.533,     0.035,    13.720,     0.035,    13.176,     0.032,    12.836,     0.023,    12.519,     0.023,    12.167,     0.209,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.288,     0.004,     363.1,     1.2,    21.615,     0.176,      31.2,     5.1,    17.578,     0.018,     747.6,    12.2,    19.259,   22.01, 0.35,  -22.48, 0.61,  -86.25, 0.71
 J0401+2849 , 60.404332964, 28.830865001,WISE J040137.21+284951.7 ,2013ApJ...776..126C,  167202325215063168,  0.20,       ...,                ...,      ... ,               ... ,     L2.5 ,2013ApJ...776..126C,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.413,     0.016,    12.430,     0.022,    11.817,     0.019,    11.282,     0.023,    11.003,     0.020,    10.732,     0.123,-99999.000,-99999.000,    20.310,     0.045,    18.084,     0.005,    16.567,     0.007,    15.561,     0.005,    18.467,     0.002,     774.0,     1.1,    21.315,     0.145,      41.2,     5.5,    16.820,     0.005,    1502.9,     7.7,    18.393,   80.29, 0.26, -469.69, 0.52, -103.08, 0.29
 J0404+4127 , 61.075014988, 41.459327370,WISE J040418.01+412735.6 ,2013ApJ...776..126C,  230409022449384576,  0.19,       ...,                ...,       L2 ,2013ApJ...776..126C,L3 p(red) ,2014ApJ...783..122K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.146,     0.028,    13.098,     0.030,    12.420,     0.023,    11.852,     0.022,    11.563,     0.023,    11.383,     0.181,-99999.000,-99999.000,    20.942,     0.100,    18.858,     0.013,    17.369,     0.004,    16.369,     0.005,    19.271,     0.003,     369.0,     1.0,    21.276,     0.285,      42.7,    11.2,    17.655,     0.018,     696.4,    11.8,    19.128,   61.75, 0.42,  -47.77, 1.05, -393.21, 0.56
 J0407+1546 , 61.781634875, 15.779087905,  2MASS 04070752+1546457 ,2008AJ....136.1290R,   45365815403062528,  0.26,       ...,                ...,     L3.5 ,2008AJ....136.1290R,       L4 ,2014ApJ...794..143B,      ... ,               ... ,    28.920,     1.250,2016ApJ...833...96L,    15.478,     0.058,    14.354,     0.057,    13.559,     0.038,    12.966,     0.024,    12.572,     0.025,    12.146,-99999.000,    24.964,-99999.000,    21.938,     0.124,    20.246,     0.015,    18.716,     0.010,    17.694,     0.011,    20.704,     0.014,      98.6,     1.3,    22.021,     0.172,      21.5,     3.4,    19.021,     0.064,     197.9,    11.7,    20.591,   27.44, 1.77,   61.25, 3.49,  -53.13, 2.71
 J0408-1450 , 62.122019184,-14.843147112,  2MASSI J0408290-145033 ,2003IAUS..211..197W, 5098050661942146816,  0.11,       ...,                ...,       L2 ,2003AJ....126.2421C,     L4.5 ,2003IAUS..211..197W,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.222,     0.030,    13.337,     0.030,    12.817,     0.023,    12.386,     0.024,    12.098,     0.022,    11.662,     0.228,-99999.000,-99999.000,    20.904,     0.043,    18.645,     0.006,    17.230,     0.010,    16.251,     0.006,    19.105,     0.003,     430.0,     1.2,    21.358,     0.124,      39.6,     4.5,    17.494,     0.013,     807.7,     9.7,    19.432,   45.44, 0.33,  205.76, 0.44, -111.31, 0.37
 J0413-0114 , 63.335235584, -1.240328376,SDSSp J041320.38-011424.9,2000AJ....119..928F, 3252723701294401536,  0.03,       ...,                ...,     L0.5 ,2002AJ....123..458S,      ... ,               ... ,      ... ,               ... ,    15.340,     0.740,2016AJ....152...24W,    15.303,     0.049,    14.657,     0.035,    14.135,     0.060,    13.807,     0.026,    13.523,     0.032,    12.290,-99999.000,    21.128,-99999.000,    21.804,     0.036,    19.549,     0.008,    18.098,     0.009,    17.198,     0.007,    20.098,     0.006,     172.2,     0.9,    21.840,     0.152,      25.4,     3.6,    18.368,     0.022,     361.2,     7.3,    20.008,   14.16, 0.84,   70.08, 1.32,  -18.70, 1.01
 J0419+4253 , 64.970302161, 42.552242885,           LSRJ0419+4233 ,2002AJ....124.1190L,  229155579195699456,  0.79,       ...,                ...,     M8.5 ,2003AJ....125.1598L,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.094,     0.022,    10.383,     0.028,     9.900,     0.022,     9.606,     0.022,     9.428,     0.021,     9.167,     0.037,-99999.000,-99999.000,    17.763,     0.013,    15.129,-99999.000,    13.686,     0.002,    12.826,     0.007,    15.585,     0.001,   10999.6,    11.8,    18.918,     0.029,     374.5,    10.0,    14.014,     0.006,   19922.1,   107.4,    15.765,   97.95, 0.19,  527.61, 0.35,-1442.06, 0.22
 J0422+0723 , 65.628243752,  7.394559546,  2MASS 04223057+0723448 ,2010AJ....139.1808S, 3286898343749943424,  0.19,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.771,     0.070,    14.915,     0.069,    14.446,     0.061,    14.085,     0.028,    13.845,     0.040,    12.068,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.069,     0.029,    18.636,     0.015,    17.649,     0.013,    20.610,     0.013,     107.5,     1.2,    19.699,     0.407,     182.3,    68.4,    18.787,     0.087,     245.5,    19.7,    20.509,   20.97, 1.28,  191.85, 2.65, -282.45, 1.84
 J0423-0414 , 65.950933703, -4.233927890,SDSSp J042348.57-041403.5,2002ApJ...564..466G, 3203124697405667712,  0.37,      UR; ,2006ApJ...639.1095B,     L7.5 ,2003AJ....126.2421C,       T0 ,2006ApJ...639.1095B,      ... ,               ... ,    67.470,     2.280,2016AJ....152...24W,    14.465,     0.027,    13.463,     0.035,    12.929,     0.034,    12.181,     0.024,    11.592,     0.022,    10.558,     0.089,-99999.000,-99999.000,    21.928,     0.020,    20.128,     0.017,    17.767,     0.011,    16.588,     0.008,    20.055,     0.006,     179.2,     1.0,    21.294,     0.138,      42.0,     5.3,    18.036,     0.028,     490.0,    12.8,    20.206,   67.86, 1.51, -347.19, 2.04,   70.17, 1.10
 J0428-2253 , 67.212938347,-22.888946218,  2MASSI J0428510-225323 ,2003A&A...403..929K, 4898159649876292096,  0.06,       ...,                ...,     L0.5 ,2003A&A...403..929K,       L0 ,2014ApJ...794..143B,      ... ,               ... ,    38.480,     1.850,2014AJ....147...94D,    13.507,     0.023,    12.668,     0.027,    12.118,     0.026,    11.724,     0.023,    11.472,     0.022,    10.957,     0.132,-99999.000,-99999.000,    20.226,     0.015,    17.954,     0.004,    16.497,     0.005,    15.516,     0.007,    18.609,     0.005,     679.1,     3.4,    21.165,     0.164,      47.3,     7.1,    16.762,     0.006,    1584.3,     9.3,    18.287,   37.88, 0.41,  120.40, 0.50,  150.09, 0.54
 J0435+2115 , 68.900603722, 21.251130041,WISEA J043535.82+211508.9,2014ApJ...783..122K,  144711230753602048,  0.56,       ...,                ...,    L0 sd ,2014ApJ...783..122K,    M9 sd ,2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.011,     0.031,    14.682,     0.053,    14.594,     0.081,    13.999,     0.029,    13.668,     0.039,    11.545,-99999.000,-99999.000,-99999.000,    21.528,     0.082,-99999.000,-99999.000,    17.142,     0.000,    16.546,     0.007,    19.156,     0.004,     410.3,     1.4,    21.575,     0.205,      32.4,     6.1,    17.565,     0.013,     756.2,     9.3,    19.714,   18.30, 0.55,  871.71, 0.95, -964.06, 0.61
 J0436-4218 , 69.085783857,-42.314352816,  2MASS 04362054-4218523 ,2008AJ....136.1290R, 4815587464796456192,  0.01,       ...,                ...,      L0: ,2008AJ....136.1290R,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.489,     0.040,    13.654,     0.034,    13.137,     0.035,    12.786,     0.024,    12.517,     0.023,    12.073,     0.223,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.508,     0.008,     296.6,     2.2,    20.960,     0.321,      57.1,    16.9,    17.709,     0.013,     662.6,     8.1,    19.295,   21.79, 0.75,   36.49, 1.54,   35.99, 1.46
 J0439-2353 , 69.753653709,-23.886351239,  2MASSI J0439010-235308 ,2003AJ....126.2421C, 4894945708668731264,  0.13,       ...,                ...,     L6.5 ,2003AJ....126.2421C,     L4.5 ,2014AJ....147...34S,      ... ,               ... ,   110.400,     4.000,2012ApJ...752...56F,    14.408,     0.029,    13.409,     0.029,    12.816,     0.023,    12.060,     0.024,    11.687,     0.022,    11.074,     0.121,-99999.000,-99999.000,    21.444,     0.082,    19.526,     0.012,    17.506,     0.007,    16.486,     0.012,    19.581,     0.004,     277.3,     0.9,    21.197,     0.166,      45.9,     7.0,    17.843,     0.013,     585.5,     7.0,    19.545,   80.79, 0.51, -113.61, 0.69, -153.11, 0.81
 J0443-3202 , 70.774209956,-32.034911816,  2MASSI J0443058-320209 ,2003A&A...403..929K, 4877448669035035520,  0.06,       ...,                ...,       L5 ,2003A&A...403..929K,    L6.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.273,     0.052,    14.350,     0.056,    13.877,     0.063,    12.988,     0.024,    12.648,     0.025,    11.807,     0.187,-99999.000,-99999.000,    20.543,     0.021,    19.887,     0.050,-99999.000,-99999.000,-99999.000,-99999.000,    20.493,     0.009,     119.7,     1.0,    20.594,     0.295,      80.0,    21.7,    18.553,     0.044,     304.4,    12.3,    20.479,   48.31, 0.74,   -7.12, 1.30,  194.41, 1.64
 J0443+0002 , 70.906940544,  0.034289780,             2MUCD 10320 ,2007AJ....133..439C, 3230008650057256960,  0.02,      MG; ,2014ApJ...783..121G,  M9Int-G ,2007AJ....133..439C,  L0Int-G ,2013ApJ...772...79A,      ... ,               ... ,    47.320,     1.020,2016ApJ...833...96L,    12.507,     0.026,    11.804,     0.024,    11.216,     0.021,    10.831,     0.023,    10.481,     0.021,    10.084,     0.067,    21.511,     0.065,    19.660,     0.016,    16.956,     0.004,    15.381,     0.001,    14.403,     0.004,    17.333,     0.002,    2199.2,     3.5,    20.738,     0.090,      70.1,     5.8,    15.677,     0.009,    4305.7,    34.3,    17.416,   47.41, 0.19,   55.11, 0.40, -107.48, 0.28
 J0445-3048 , 71.475377523,-30.807539981,  2MASSI J0445538-304820 ,2003AJ....126.2421C, 4878035808244168832,  0.17,       ...,                ...,       L2 ,2003AJ....126.2421C,      ... ,               ... ,      ... ,               ... ,    78.500,     4.900,2012ApJ...752...56F,    13.393,     0.026,    12.580,     0.024,    11.975,     0.021,    11.585,     0.023,    11.340,     0.022,    10.709,     0.080,-99999.000,-99999.000,    20.112,     0.111,    17.781,     0.004,-99999.000,-99999.000,    15.382,     0.004,    18.256,     0.003,     939.3,     2.3,    21.323,     0.124,      40.9,     4.7,    16.645,     0.010,    1765.5,    16.3,    18.345,   61.97, 0.18,  161.48, 0.28, -419.68, 0.39
 J0451-3402 , 72.754443471,-34.036881314,  2MASSI J0451009-340214 ,2003AJ....126.2421C, 4873243032763432064,  0.08,       ...,                ...,     L0.5 ,2003AJ....126.2421C,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,    47.460,     1.510,2014AJ....147...94D,    13.541,     0.023,    12.826,     0.023,    12.294,     0.026,    11.935,     0.023,    11.672,     0.021,    11.105,     0.103,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.454,     0.002,     783.0,     1.6,    21.216,     0.162,      45.1,     6.7,    16.807,     0.008,    1520.0,    11.5,    18.415,   45.80, 0.17,   96.85, 0.28,  138.22, 0.31
 J0453-1751 , 73.360533934,-17.865177620,  2MASSI J0453264-175154 ,2003AJ....126.2421C, 2979566285233332608,  0.03,       ...,                ...,      L3: ,2003AJ....126.2421C,       L3 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.142,     0.035,    14.060,     0.035,    13.466,     0.035,    12.952,     0.024,    12.608,     0.023,    12.028,     0.211,    23.756,-99999.000,    22.144,     0.007,    19.691,     0.008,    18.223,     0.011,    17.193,     0.008,    20.178,     0.007,     160.1,     1.0,    21.792,     0.205,      26.5,     5.0,    18.502,     0.019,     319.2,     5.5,    20.156,   33.22, 0.59,   44.63, 0.74,  -20.77, 0.82
 J0500+0330 , 75.087597189,  3.512396422,  2MASS 05002100+0330501 ,2008AJ....136.1290R, 3238449635184620672,  0.32,       ...,                ...,       L4 ,2008AJ....136.1290R,       L4 ,2014ApJ...794..143B,      ... ,               ... ,    73.850,     1.980,2014AJ....147...94D,    13.669,     0.024,    12.683,     0.023,    12.062,     0.024,    11.511,     0.022,    11.244,     0.021,    10.930,     0.139,-99999.000,-99999.000,    20.723,     0.047,    18.596,     0.005,    16.987,     0.003,    15.934,     0.005,    18.924,     0.002,     507.9,     1.0,    21.304,     0.226,      41.6,     8.7,    17.262,     0.009,    1000.2,     7.9,    18.869,   76.21, 0.36,   10.20, 0.58, -351.69, 0.40
 J0501-0010 , 75.351174670, -0.179954741,             2MUCD 20198 ,2008AJ....136.1290R, 3228124598226930816,  0.27,       ...,                ...,  L4Int-G ,2009AJ....137.3345C,  L3Int-G ,2013ApJ...772...79A,      ... ,               ... ,    48.350,     1.380,2016ApJ...833...96L,    14.982,     0.038,    13.713,     0.034,    12.963,     0.035,    12.050,     0.023,    11.522,     0.022,    10.746,     0.106,-99999.000,-99999.000,-99999.000,-99999.000,    20.043,     0.028,    18.490,     0.016,    17.447,     0.016,    20.430,     0.007,     126.9,     0.9,    21.300,     0.181,      41.7,     6.9,    18.828,     0.031,     236.4,     6.8,    19.672,   47.08, 0.89,  189.25, 1.52, -145.31, 1.16
 J0502+1442 , 75.556377702, 14.710117567,  2MASSI J0502134+144236 ,2010AJ....139.1808S, 3392546632197477248,  0.07,       ...,                ...,       L0 ,2010AJ....139.1808S,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.271,     0.026,    13.392,     0.021,    12.955,     0.029,    12.652,     0.030,    12.409,     0.029,    11.220,     0.221,    22.426,     0.363,    20.801,     0.028,    18.425,     0.005,    16.961,     0.008,    16.025,     0.010,    18.931,     0.005,     504.4,     2.2,    21.120,     0.166,      49.3,     7.5,    17.232,     0.022,    1028.3,    21.3,    18.880,   21.60, 0.46,   72.93, 0.71,  -25.27, 0.53
 J0518-2756 , 79.692519694,-27.946052323,             2MUCD 10381 ,2007AJ....133..439C, 2955015805492793088,  0.02,      MG; ,2014ApJ...783..121G,  L1Int-G ,2007AJ....133..439C,  L1Int-G ,2013ApJ...772...79A,      ... ,               ... ,    18.440,     1.110,2016ApJ...833...96L,    15.262,     0.043,    14.295,     0.046,    13.615,     0.040,    13.043,     0.023,    12.661,     0.026,    12.590,     0.405,    23.736,-99999.000,    21.887,     0.155,    19.993,     0.023,    18.487,     0.012,    17.498,     0.008,    20.476,     0.009,     121.6,     1.0,    21.674,     0.175,      29.6,     4.8,    18.792,     0.036,     244.3,     8.0,    20.095,   17.27, 0.81,   32.19, 1.30,   -4.94, 1.45
 J0523-1403 , 80.909742114,-14.049865288,  2MASSI J0523382-140302 ,2003AJ....126.2421C, 2985035874544160384,  0.16,       ...,                ...,     L2.5 ,2003AJ....126.2421C,       L5 ,2003IAUS..211..197W,      ... ,               ... ,    80.950,     1.760,2014AJ....147...94D,    13.084,     0.024,    12.220,     0.022,    11.638,     0.027,    11.167,     0.023,    10.872,     0.020,    10.375,     0.071,    21.570,     0.182,    19.933,     0.030,    17.613,     0.003,    16.181,     0.003,    15.181,     0.004,    18.057,     0.002,    1128.4,     1.7,    21.473,     0.145,      35.6,     4.8,    16.441,     0.011,    2129.4,    20.9,    18.416,   78.36, 0.19,  107.25, 0.29,  160.90, 0.34
 J0525-7426 , 81.416344476,-74.432139931,  2MASS 05253876-7426008 ,2010ApJS..190..100K, 4649547258951535232,  0.19,       ...,                ...,       L2 ,2010ApJS..190..100K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.713,     0.070,    14.966,     0.097,    14.433,     0.098,    13.977,     0.025,    13.594,     0.028,    12.653,     0.278,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.542,     0.009,     114.4,     1.0,    20.763,     0.400,      68.4,    25.2,    18.850,     0.046,     231.7,     9.9,    20.646,   21.46, 0.75,  269.45, 1.68,  309.56, 1.59
 J0526-4455 , 81.681171740,-44.930032655,  2MASS 05264348-4455455 ,2007A&A...466.1059K, 4799535763263998080,  0.11,       ...,                ...,     M9.5 ,2008ApJ...689.1295K,       L1 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.082,     0.033,    13.307,     0.028,    12.705,     0.027,    12.385,     0.023,    12.091,     0.022,    11.723,     0.148,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.948,     0.003,     496.5,     1.5,    21.186,     0.222,      46.4,     9.5,    17.311,     0.010,     955.8,     8.9,    18.984,   30.32, 0.21,    2.45, 0.44, -161.97, 0.42
 J0526-5026 , 81.749101257,-50.438370433,  2MASS 05265973-5026216 ,2008AJ....136.1290R, 4796425760263724800,  0.14,       ...,                ...,       L3 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.412,     0.066,    14.395,     0.046,    13.640,     0.045,    13.043,     0.024,    12.734,     0.023,    12.481,     0.285,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.687,     0.012,     100.1,     1.1,    21.471,     0.189,      35.7,     6.2,    18.927,     0.070,     215.7,    13.9,    20.252,   37.52, 1.14,   22.29, 2.88,  227.20, 2.08
 J0532+8246 , 83.296649865, 82.772057099,  2MASS 05325346+8246465 ,2003AJ....125..850B,  558122277038055808,  1.33,       ...,                ...,    L7 sd ,2007AJ....134.1330B,     L sd ,2003AJ....125..850B,      ... ,               ... ,    42.280,     1.760,2009A&A...493L..27S,    15.179,     0.059,    14.904,     0.092,    14.918,     0.146,    13.824,     0.025,    13.260,     0.028,    12.367,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.186,     0.007,     158.9,     1.0,    21.797,     0.399,      26.4,     9.7,    18.439,     0.029,     338.1,     9.1,    21.352,   40.24, 0.64, 2038.34, 1.09,-1663.73, 1.23
 J0532+0418 , 83.239154832,  4.311193281,WISEA J053257.29+041842.5,2014ApJ...783..122K, 3236465703888892032,  0.19,       ...,                ...,      ... ,               ... ,       L3 ,2014ApJ...783..122K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.440,     0.062,    14.415,     0.056,    13.855,     0.060,    13.300,     0.026,    12.970,     0.029,    12.131,     0.398,-99999.000,-99999.000,    21.808,     0.051,    19.710,     0.022,    18.244,     0.010,    17.311,     0.018,    20.194,     0.009,     157.6,     1.2,    21.853,     0.390,      25.1,     9.0,    18.612,     0.030,     288.3,     8.0,    20.250,   28.35, 0.88,  279.24, 1.42, -442.27, 1.48
 J0539+4068 , 84.857018885, 40.641639185,           LSRJ0539+4038 ,2002AJ....124.1190L,  191109281417914880,  0.50,       ...,                ...,     M8.0 ,2003AJ....125.1598L,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.109,     0.021,    10.446,     0.021,    10.044,     0.018,     9.806,     0.024,     9.606,     0.022,     9.385,     0.044,    19.090,     0.020,    17.502,     0.007,    14.721,     0.002,    13.444,     0.009,    12.674,     0.003,    15.302,     0.001,   14269.7,    14.8,    18.653,     0.039,     477.7,    17.1,    13.746,     0.005,   25493.4,   119.4,    15.685,   87.54, 0.19,  645.46, 0.21, -834.66, 0.20
 J0539+5253 , 84.956299429, 52.899292032,             HIP 26653 B ,2014ApJ...792..119D,  263696736978069120,  0.11,      VB; ,2014ApJ...792..119D,      ... ,               ... ,       L5 ,2014ApJ...792..119D,      ... ,               ... ,    35.778,     0.934,2007A&A...474..653V,    14.756,     0.044,    13.910,     0.042,    13.322,     0.029,    12.403,     0.023,    12.140,     0.024,    11.289,     0.157,-99999.000,-99999.000,    20.590,     0.060,    18.972,     0.026,    17.695,     0.012,    16.673,     0.002,    19.670,     0.010,     255.4,     2.3,    21.315,     0.251,      41.2,     9.5,    17.923,     0.021,     543.8,    10.3,    19.734,   36.09, 0.73,  -12.71, 0.87, -151.51, 0.94
 J0539-0059 , 84.967381466, -0.982360103,SDSSp J053951.99-005902.0,2000AJ....119..928F, 3217523558083415040,  0.14,       ...,                ...,       L5 ,2000AJ....119..928F,       L5 ,2004AJ....127.3553K,      ... ,               ... ,    79.180,     1.040,2016AJ....152...24W,    14.033,     0.031,    13.104,     0.026,    12.527,     0.024,    11.891,     0.023,    11.594,     0.021,    11.716,     0.288,-99999.000,-99999.000,    21.174,     0.048,    19.057,     0.009,    17.145,     0.010,    16.080,     0.006,    19.178,     0.005,     401.9,     2.0,    20.407,     0.333,      95.0,    29.1,    17.444,     0.022,     845.7,    17.1,    19.358,   78.53, 0.57,  162.45, 0.79,  321.15, 0.76
 J0543+6422 , 85.829272421, 64.380217862,  2MASS 05431887+6422528 ,2008AJ....136.1290R,  287767760929497344,  0.10,       ...,                ...,       L1 ,2008AJ....136.1290R,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.567,     0.031,    12.669,     0.032,    12.050,     0.023,    11.656,     0.023,    11.387,     0.022,    10.759,     0.088,-99999.000,-99999.000,    20.413,     0.026,    18.079,     0.010,    16.700,     0.009,    15.660,     0.010,    18.971,     0.009,     486.4,     4.1,    20.319,     0.318,     103.0,    30.2,    16.899,     0.014,    1396.6,    17.4,    18.419,   32.84, 1.59,   44.57, 1.78, -243.10, 2.02
 J0550+1610 , 87.533452787, 16.180669468,WISEA J055007.94+161051.9,2014ApJ...783..122K, 3348325893730781952,  0.21,       ...,                ...,      ... ,               ... ,       L2 ,2014ApJ...783..122K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.441,     0.026,    13.490,     0.027,    12.836,     0.027,    12.346,     0.024,    12.039,     0.024,    11.570,     0.213,-99999.000,-99999.000,    21.443,     0.021,    19.138,     0.010,    17.594,     0.004,    16.569,     0.007,    19.503,     0.006,     298.0,     1.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.374,   49.12, 0.85,  249.57, 1.83, -296.26, 1.98
 J0559-1404 , 89.832482992,-14.081791142,  2MASS 05591914-1404488 ,2000AJ....120.1100B, 2997171394834174976,  0.40,       ...,                ...,       T5 ,2003AJ....126.2487B,     T4.5 ,2006ApJ...639.1095B,      ... ,               ... ,    96.800,     1.200,2016AJ....152...24W,    13.802,     0.024,    13.679,     0.044,    13.577,     0.052,    13.393,     0.025,    11.908,     0.021,    10.605,     0.089,-99999.000,-99999.000,-99999.000,-99999.000,    21.549,     0.063,    18.005,     0.062,    16.329,     0.012,    20.167,     0.007,     161.6,     1.1,    21.502,     0.190,      34.7,     6.1,    18.167,     0.039,     434.6,    15.4,    21.043,   94.42, 1.20,  570.20, 1.64, -337.59, 1.47
 J0602+6336 , 90.592203240, 63.609801059,  2MASS 06022216+6336391 ,2008AJ....136.1290R, 1008061401700431616,  0.09,       ...,                ...,      L1: ,2008AJ....136.1290R,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.266,     0.030,    13.357,     0.030,    12.683,     0.023,    12.223,     0.023,    11.948,     0.023,    11.715,     0.220,-99999.000,-99999.000,    20.972,     0.069,    18.715,     0.005,    17.282,     0.004,    16.304,     0.008,    19.322,     0.007,     352.1,     2.4,    21.054,     0.256,      52.4,    12.3,    17.525,     0.014,     785.1,    10.2,    19.121,   28.84, 1.17,  -25.05, 1.22, -225.78, 1.41
 J0602+3910 , 90.627819886, 39.180760842,           LSR 0602+3910 ,2003ApJ...586L.149S, 3457493517036545280,  0.27,       ...,                ...,       L1 ,2003ApJ...586L.149S,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    87.840,     1.040,2016ApJ...833...96L,    12.300,     0.022,    11.451,     0.021,    10.865,     0.020,    10.418,     0.023,    10.135,     0.021,     9.655,     0.049,    21.923,     0.202,    19.274,     0.000,    16.877,     0.005,    15.352,     0.013,    14.357,     0.003,    17.256,     0.002,    2360.4,     4.5,    20.934,     0.119,      58.5,     6.4,    15.610,     0.013,    4578.7,    53.0,    17.335,   85.61, 0.17,  156.89, 0.35, -506.28, 0.28
 J0605-2342 , 91.257775536,-23.707066065,  2MASS 06050196-2342270 ,2007AJ....133..439C, 2913249451860183168,  0.05,       ...,                ...,      L0: ,2007AJ....133..439C,      L1: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.512,     0.035,    13.727,     0.036,    13.145,     0.031,    12.838,     0.023,    12.545,     0.024,    12.648,     0.492,-99999.000,-99999.000,    21.220,     0.043,    18.901,     0.007,    17.402,     0.005,    16.381,     0.009,    19.325,     0.003,     350.9,     1.0,    21.784,     0.232,      26.7,     5.7,    17.673,     0.009,     685.1,     5.6,    19.453,   30.63, 0.33,  -81.19, 0.33,   93.70, 0.52
 J0607+2429 , 91.910345505, 24.497738305,WISEP J060738.65+242953.4,2013ApJ...776..126C, 3426333598021539840,  0.33,       ...,                ...,      ... ,               ... ,       L9 ,2013ApJ...776..126C,      ... ,               ... ,   139.000,     2.000,2013ApJ...776..126C,    14.218,     0.026,    13.038,     0.025,    12.469,     0.022,    11.539,     0.023,    10.938,     0.022,     9.886,     0.055,-99999.000,-99999.000,    22.201,     0.081,    20.075,     0.008,    17.368,     0.005,    16.299,     0.006,    19.565,     0.007,     281.5,     1.7,    21.100,     0.120,      50.2,     5.6,    17.627,     0.040,     714.7,    26.1,    19.770,  136.94, 0.66, -474.94, 1.07, -320.00, 0.90
 J0607+4550 , 91.925794984, 45.842839583,WISEA J060742.13+455037.0,2014ApJ...783..122K,  963292964707774080,  0.15,       ...,                ...,      ... ,               ... ,     L2.5 ,2014ApJ...783..122K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.942,     0.035,    14.034,     0.034,    13.329,     0.027,    12.860,     0.024,    12.541,     0.024,    11.767,     0.252,-99999.000,-99999.000,    21.403,     0.125,-99999.000,-99999.000,    18.116,     0.016,    17.133,     0.005,    19.969,     0.010,     194.0,     1.8,    20.968,     0.183,      56.7,     9.5,    18.274,     0.035,     393.9,    12.8,    19.834,   39.37, 1.03,  101.22, 1.49, -563.35, 1.47
 J0608-2753 , 92.220201428,-27.899505245,  2MASS 06085283-2753583 ,2008ApJ...689.1295K, 2898019875782441856,  0.02,      MG; ,2014ApJ...783..121G,  M9Int-G ,2008ApJ...689.1295K,  L0Int-G ,2013ApJ...772...79A,      ... ,               ... ,    24.980,     1.490,2016ApJ...833...96L,    13.595,     0.028,    12.897,     0.026,    12.371,     0.026,    11.975,     0.024,    11.622,     0.021,    11.216,     0.123,    19.850,-99999.000,    20.939,     0.024,    18.141,     0.004,    16.549,     0.005,    15.542,     0.007,    18.538,     0.002,     724.7,     1.7,    21.390,     0.221,      38.4,     7.8,    16.868,     0.008,    1437.1,    10.9,    18.328,   22.65, 0.19,   12.69, 0.28,    6.46, 0.32
 J0614-2019 , 93.550518862,-20.323118009,         SIPS J0614-2019 ,2011AJ....141...54A, 2941124270643891072,  0.18,       ...,                ...,      ... ,               ... ,       L4 ,2011AJ....141...54A,      ... ,               ... ,    34.300,     3.000,2013AJ....146..161M,    14.783,     0.028,    13.901,     0.024,    13.375,     0.037,    13.012,     0.024,    12.769,     0.026,    12.246,-99999.000,-99999.000,-99999.000,    21.404,     0.041,    19.146,     0.006,    17.744,     0.006,    16.792,     0.007,    19.662,     0.006,     257.3,     1.4,    21.576,     0.405,      32.4,    12.1,    18.010,     0.017,     502.0,     8.0,    19.952,   32.84, 0.68,  139.57, 1.16, -308.47, 1.65
 J0615-0100 , 93.956503349, -1.011821081, DENIS-P J0615493-010041 ,2008MNRAS.383..831P, 3121200807575320448,  0.10,       ...,                ...,      L2: ,2008MNRAS.383..831P,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    45.700,     0.112,2014A&A...565A..20S,    13.754,     0.027,    12.984,     0.023,    12.541,     0.026,    12.197,     0.024,    11.948,     0.022,    11.295,     0.163,-99999.000,-99999.000,    20.599,     0.029,    18.156,     0.007,    16.627,     0.003,    15.660,     0.004,    18.552,     0.003,     715.5,     2.1,    19.972,     0.272,     141.8,    35.6,    16.904,     0.013,    1389.9,    16.8,    18.697,   44.80, 0.33,  199.17, 0.46,  -57.86, 0.42
 J0616-4557 , 94.021872860,-45.951682071,  2MASS 06160532-4557080 ,2008AJ....136.1290R, 5567054149998654848,  0.04,       ...,                ...,       L2 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.157,     0.042,    14.259,     0.044,    13.598,     0.039,    13.119,     0.023,    12.811,     0.023,    12.307,     0.218,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.147,     0.006,     164.7,     0.9,    21.421,     0.213,      37.3,     7.3,    18.465,     0.020,     330.1,     6.2,    19.989,   33.97, 0.58,  -49.27, 1.10,  131.28, 1.08
 J0624+6626 , 96.177826980, 66.439735294,WISE J062442.37+662625.6 ,2013ApJ...776..126C, 1104317391237838464,  0.33,       ...,                ...,      ... ,               ... ,       L1 ,2013ApJ...776..126C,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.412,     0.049,    12.768,     0.046,    12.268,     0.031,    11.881,     0.023,    11.680,     0.021,    11.434,     0.156,-99999.000,-99999.000,    20.303,     0.001,-99999.000,-99999.000,    16.518,     0.016,    15.521,     0.006,    18.435,     0.002,     797.1,     1.4,    21.386,     0.128,      38.6,     4.6,    16.827,     0.008,    1492.7,    10.4,    18.507,   47.70, 0.21,  353.87, 0.23, -520.29, 0.28
 J0624-4521 , 96.191216883,-45.363580757,  2MASS 06244595-4521548 ,2008AJ....136.1290R, 5556620540565785600,  0.24,       ...,                ...,      L5: ,2008AJ....136.1290R,       L5 ,2014ApJ...794..143B,      ... ,               ... ,    81.240,     0.440,2016AJ....152...24W,    14.480,     0.029,    13.335,     0.028,    12.595,     0.026,    11.851,     0.022,    11.490,     0.021,    10.760,     0.072,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.842,     0.006,     218.1,     1.1,    21.433,     0.189,      36.9,     6.4,    18.063,     0.018,     478.1,     7.7,    19.363,   81.62, 0.50,  -35.75, 0.89,  376.67, 1.24
 J0632+8305 , 98.026340119, 83.083466897,  2MASS 06320617+8305014 ,2008AJ....136.1290R, 1143789235905336576,  0.19,       ...,                ...,     L0.5 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.754,     0.027,    12.943,     0.031,    12.400,     0.028,    12.073,     0.023,    11.831,     0.022,    11.452,     0.151,    21.648,     0.172,    20.457,     0.059,    18.051,     0.008,    16.582,     0.006,    15.586,     0.006,    18.497,     0.003,     752.4,     1.9,    21.457,     0.167,      36.1,     5.5,    16.892,     0.014,    1406.0,    17.9,    18.591,   43.90, 0.22,   22.54, 0.40,  -50.65, 0.43
 J0632-5010 , 98.099471684,-50.176378444,             2MUCD 20248 ,2008AJ....136.1290R, 5550802234268442496,  0.04,      MG; ,2014ApJ...783..121G,       L3 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.024,     0.043,    14.031,     0.039,    13.337,     0.030,    12.610,     0.023,    12.169,     0.022,    11.729,     0.146,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.280,     0.010,     145.6,     1.4,    20.230,     0.377,     111.8,    38.8,    18.566,     0.025,     300.9,     7.1,    19.763,   32.67, 0.82,  -93.13, 1.76,    0.22, 1.57
 J0641-4322 ,100.328009126,-43.372970623,  2MASS 06411840-4322329 ,2008AJ....136.1290R, 5557113083119380224,  0.28,       ...,                ...,     L1.5 ,2008AJ....136.1290R,    L2.5: ,2014ApJ...794..143B,      ... ,               ... ,    51.080,     0.510,2016AJ....152...24W,    13.751,     0.026,    12.941,     0.034,    12.451,     0.029,    12.097,     0.023,    11.801,     0.021,    11.172,     0.090,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.558,     0.002,     711.5,     1.3,    21.142,     0.166,      48.3,     7.4,    16.911,     0.017,    1381.9,    21.6,    18.899,   51.28, 0.19,  211.78, 0.35,  632.03, 0.41
 J0652-2534 ,103.081222166,-25.580305486, DENIS-P J0652197-253450 ,2008MNRAS.383..831P, 2920995300823950720,  0.12,       ...,                ...,       L0 ,2008MNRAS.383..831P,       M9 ,2014ApJ...794..143B,      ... ,               ... ,    62.023,     0.070,2014A&A...565A..20S,    12.759,     0.023,    12.020,     0.022,    11.516,     0.021,    11.142,     0.023,    10.790,     0.021,    10.366,     0.059,-99999.000,-99999.000,    19.546,     0.024,    17.038,     0.004,    15.554,     0.004,    14.595,     0.004,    17.460,     0.002,    1955.3,     2.8,    20.518,     0.107,      85.8,     8.5,    15.833,     0.008,    3730.5,    28.8,    17.454,   62.44, 0.16, -235.50, 0.18,   88.16, 0.25
 J0652+4710 ,103.127247370, 47.176938327,             2MUCD 10601 ,2003AJ....126.2421C,  954697944875755136,  0.14,       ...,                ...,     L4.5 ,2003AJ....126.2421C,      ... ,               ... ,      ... ,               ... ,   114.900,     4.000,2016ApJS..225...10F,    13.511,     0.023,    12.384,     0.024,    11.694,     0.020,    10.879,     0.024,    10.508,     0.020,     9.844,     0.052,-99999.000,-99999.000,    20.681,     0.086,    18.618,     0.005,    16.828,     0.008,    15.755,     0.006,    18.822,     0.004,     557.7,     2.3,    20.823,     0.211,      64.8,    12.6,    17.061,     0.021,    1203.5,    22.9,    18.562,  109.69, 0.44, -118.82, 0.73,  131.88, 0.76
 J0659+1717 ,104.994067743, 17.285752146,WISEA J065958.55+171710.9,2014ApJ...783..122K, 3361210791323909504,  0.23,       ...,                ...,      ... ,               ... ,       L2 ,2014ApJ...783..122K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.841,     0.042,    13.773,     0.037,    13.021,     0.030,    12.632,     0.024,    12.358,     0.026,    11.556,     0.255,-99999.000,-99999.000,    21.467,     0.026,    19.177,     0.016,    17.830,     0.005,    16.921,     0.010,    19.725,     0.007,     242.9,     1.5,    21.710,     0.244,      28.6,     6.4,    18.054,     0.029,     482.2,    12.7,    19.600,   42.08, 0.85,   67.10, 1.46, -457.51, 1.18
 J0700+3157 ,105.153453791, 31.954706529,  2MASS 07003664+3157266 ,2003PASP..115.1207T,  890663968222557440,  0.88,      UR; ,2006AJ....132..891R,     L3.5 ,2003PASP..115.1207T,      ... ,               ... ,      ... ,               ... ,    86.700,     1.200,2012ApJS..201...19D,    12.923,     0.023,    11.947,     0.016,    11.317,     0.023,    10.683,     0.023,    10.378,     0.020,     9.717,     0.051,-99999.000,-99999.000,    19.942,     0.040,-99999.000,-99999.000,-99999.000,-99999.000,    15.042,     0.005,    18.079,     0.004,    1106.2,     3.5,    20.839,     0.144,      63.8,     8.5,    16.266,     0.023,    2503.3,    53.6,    17.930,   88.28, 0.35,   92.14, 0.56, -552.28, 0.49
 J0712-6155 ,108.157406981,-61.930847886,  2MASS 07123786-6155528 ,2009AJ....137.3345C, 5286860241773161984,  0.17,       ...,                ...,   L1Vl-G ,2009AJ....137.3345C,      ... ,               ... ,      ... ,               ... ,    22.900,     9.100,2012ApJ...752...56F,    15.296,     0.063,    14.392,     0.043,    13.674,     0.049,    13.015,     0.023,    12.632,     0.022,    11.268,     0.092,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.429,     0.009,     127.0,     1.1,    20.764,     0.238,      68.4,    15.0,    18.698,     0.058,     266.5,    14.4,    19.662,   24.39, 1.02,  -37.17, 1.69,  106.93, 1.94
 J0715-1145 ,108.969248194,-11.759642168, WISEA J071552.38-114532.,2014ApJ...783..122K, 3045251148530763392,  0.41,       ...,                ...,      ... ,               ... ,L4p(blue) ,2014ApJ...783..122K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.301,     0.040,    13.487,     0.049,    12.805,     0.042,    12.303,     0.024,    12.070,     0.022,    11.756,     0.242,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.427,     0.007,    16.352,     0.003,    19.380,     0.003,     333.8,     0.9,    21.161,     0.366,      47.5,    16.0,    17.647,     0.026,     701.4,    17.0,    19.496,   55.59, 0.34,  706.90, 0.57, -381.64, 0.51
 J0716-0630 ,109.199547688, -6.509635431, DENIS-P J0716478-063037 ,2008MNRAS.383..831P, 3058039362114874496,  0.05,       ...,                ...,      L1: ,2008MNRAS.383..831P,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    40.918,     0.144,2014A&A...565A..20S,    13.899,     0.036,    13.068,     0.029,    12.565,     0.037,    12.176,     0.023,    11.988,     0.023,    11.526,     0.216,    21.465,     0.161,    20.619,     0.026,    18.226,     0.000,    16.740,     0.005,    15.791,     0.005,    18.647,     0.004,     655.6,     2.3,    21.246,     0.320,      43.9,    12.9,    17.016,     0.012,    1254.5,    14.1,    18.750,   41.10, 0.35,  -12.00, 0.52,  145.49, 0.44
 J0717+5705 ,109.317579692, 57.095500906,  2MASSW J0717163+570543 ,2003IAUS..211..197W,  989832319249728128,  0.04,       ...,                ...,       L3 ,2008AJ....136.1290R,     L6.5 ,2003IAUS..211..197W,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.636,     0.032,    13.593,     0.030,    12.945,     0.026,    12.306,     0.023,    11.964,     0.023,    11.342,     0.172,    23.266,-99999.000,    21.570,     0.074,    19.283,     0.006,    17.782,     0.012,    16.743,     0.009,    19.760,     0.007,     235.2,     1.6,    21.051,     0.181,      52.5,     8.7,    18.034,     0.021,     491.1,     9.7,    19.965,   33.66, 1.02,  -24.67, 1.28,   41.86, 1.15
 J0719-5051 ,109.884125121,-50.861640608,  2MASS 07193188-5051410 ,2008AJ....136.1290R, 5504230937511573504,  0.12,       ...,                ...,       L0 ,2008AJ....136.1290R,      L0: ,2013AJ....146..161M,      ... ,               ... ,    34.600,     2.200,2013AJ....146..161M,    14.094,     0.032,    13.282,     0.035,    12.773,     0.027,    12.466,     0.023,    12.231,     0.021,    11.698,     0.156,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.814,     0.003,     561.8,     1.5,    21.150,     0.322,      47.9,    14.2,    17.175,     0.017,    1083.4,    17.4,    18.872,   36.46, 0.24,  191.36, 0.53,  -52.54, 0.42
 J0723+5727 ,110.811419271, 57.451197695,  2MASS 07231462+5727081 ,2008AJ....136.1290R,  989476558517917952,  0.10,       ...,                ...,       L1 ,2008AJ....136.1290R,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.970,     0.027,    13.156,     0.030,    12.613,     0.030,    12.279,     0.023,    12.052,     0.023,    11.709,     0.212,-99999.000,-99999.000,-99999.000,-99999.000,    18.323,     0.006,-99999.000,-99999.000,-99999.000,-99999.000,    18.769,     0.003,     585.9,     1.7,    20.979,     0.177,      56.1,     9.2,    17.157,     0.009,    1101.7,     8.6,    18.748,   39.77, 0.33,   59.31, 0.45, -229.59, 0.40
 J0735+4108 ,113.830869401, 41.146951151,  2MASS 07351967+4108510 ,2008AJ....135..785W,  924473912120275712,  0.09,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.780,     0.073,    15.248,     0.090,    14.853,     0.101,    14.453,     0.030,    14.096,     0.043,    12.664,-99999.000,    24.280,     0.430,    22.810,     0.210,    19.665,     0.010,    18.171,     0.007,    17.306,     0.012,    20.173,     0.008,     160.7,     1.1,    22.005,     0.354,      21.8,     7.1,    18.533,     0.032,     310.2,     9.1,    20.484,   16.52, 1.00, -170.68, 1.46, -116.10, 1.02
 J0741+0531 ,115.490975704,  5.531524524,  2MASS 07415784+0531568 ,2010ApJS..190..100K, 3138513408427398016,  0.10,       ...,                ...,      ... ,               ... ,     L1.5 ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.387,     0.032,    13.611,     0.032,    13.120,     0.034,    12.694,     0.022,    12.432,     0.024,    12.184,     0.446,-99999.000,-99999.000,    20.996,     0.053,    18.810,     0.010,    17.346,     0.003,    16.382,     0.008,    19.232,     0.005,     382.4,     1.6,    19.626,     0.232,     195.0,    41.7,    17.612,     0.014,     724.5,     9.7,    19.364,   38.13, 0.44,   -8.66, 0.74, -215.59, 0.55
 J0742+4126 ,115.613860658, 41.438201513, SDSSJ074227.46+412620.8 ,2010AJ....139.1808S,  923777719395757824,  0.22,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.780,     0.030,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.346,     0.004,     344.3,     1.3,    21.144,     0.144,      48.2,     6.4,    17.707,     0.019,     663.6,    11.7,    19.515,   19.47, 0.47, -109.76, 0.70, -211.66, 0.45
 J0742+1808 ,115.630581570, 18.137670133,  2MASS 07423127+1808168 ,2008AJ....135..785W,  671255353451404288,  0.05,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.881,     0.037,    14.108,     0.043,    13.643,     0.040,    13.328,     0.025,    13.066,     0.029,    12.042,-99999.000,    21.236,     0.280,    21.328,     0.028,    19.031,     0.008,    17.613,     0.009,    16.694,     0.008,    19.525,     0.006,     292.1,     1.6,    21.150,     0.261,      47.9,    11.5,    17.903,     0.019,     553.9,     9.7,    19.475,   23.47, 0.55,   57.51, 0.95,  -68.20, 0.83
 J0747+2658 ,116.964564548, 26.979881369,ULAS J074751.51+265847.9 ,2016A&A...589A..49S,  874942699995070848,  0.03,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.841,     0.072,    15.220,     0.100,    14.670,     0.087,    14.316,     0.028,    14.093,     0.048,    12.180,-99999.000,    21.742,-99999.000,    22.169,     0.178,    19.915,     0.019,    18.461,     0.012,    17.542,     0.006,    20.451,     0.009,     124.5,     1.1,    21.789,     0.240,      26.6,     5.9,    18.732,     0.034,     258.3,     8.0,    20.355,   15.38, 1.19,  -33.09, 3.02,  -55.80, 1.26
 J0747+3947 ,116.984911627, 39.792182957,  2MASS 07475631+3947329 ,2002AJ....123.3409H,  920399190747526784,  0.04,       ...,                ...,       L0 ,2002AJ....123.3409H,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.076,     0.041,    14.163,     0.039,    13.724,     0.045,    13.418,     0.026,    13.207,     0.029,    12.552,-99999.000,    21.899,-99999.000,    21.594,     0.049,    19.208,     0.007,    17.764,     0.006,    16.827,     0.007,    19.700,     0.005,     248.6,     1.1,    21.021,     0.339,      54.0,    16.8,    18.019,     0.028,     497.8,    12.9,    19.558,   20.32, 0.49,   36.13, 0.92,  -56.71, 0.63
 J0749+2503 ,117.341283235, 25.051864521,ULAS J074921.95+250306.9 ,2016A&A...589A..49S,  867782989514057728,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.763,     0.076,    14.997,     0.079,    14.810,     0.109,    14.238,     0.028,    14.000,     0.049,    12.236,     0.393,-99999.000,-99999.000,-99999.000,-99999.000,    19.850,     0.051,    18.453,     0.020,    17.623,     0.017,    20.453,     0.009,     124.2,     1.0,    20.766,     0.263,      68.2,    16.5,    18.676,     0.045,     272.0,    11.3,    20.482,   12.99, 1.26,  -97.35, 1.97,  -36.75, 1.26
 J0750+4454 ,117.727487477, 44.903934011,  2MASS 07505479+4454205 ,2008AJ....135..785W,  926368649827338752,  0.18,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.132,     0.062,    14.456,     0.058,    14.247,     0.074,    13.792,     0.026,    13.439,     0.032,    11.895,-99999.000,    23.740,     0.420,    21.596,     0.108,    19.011,     0.003,    17.495,     0.009,    16.644,     0.008,    19.499,     0.004,     299.1,     1.2,    20.333,     0.362,     101.7,    33.9,    17.820,     0.026,     598.1,    14.6,    19.863,   19.57, 0.49, -120.58, 0.72, -376.86, 0.67
 J0751-2530 ,117.814119698,-25.511327773, DENIS-P J0751164-253043 ,2008MNRAS.383..831P, 5602408602804816768,  0.47,       ...,                ...,     L2.5 ,2008MNRAS.383..831P,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    56.304,     0.085,2014A&A...565A..20S,    13.161,     0.024,    12.495,     0.023,    11.991,     0.024,    11.690,     0.023,    11.436,     0.021,    11.054,     0.125,-99999.000,-99999.000,    20.089,     0.077,-99999.000,-99999.000,    16.046,     0.012,    15.074,     0.010,    17.951,     0.001,    1244.2,     1.7,    21.203,     0.145,      45.7,     6.1,    16.325,     0.006,    2369.5,    12.6,    18.214,   56.57, 0.16, -878.99, 0.23,  145.96, 0.23
 J0753+2917 ,118.383452196, 29.286134950,  2MASS 07533217+2917119 ,2000AJ....120..447K,  875864782229178624,  0.07,       ...,                ...,       L2 ,2000AJ....120..447K,      ... ,               ... ,     L3.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.516,     0.048,    14.527,     0.040,    13.849,     0.043,    13.333,     0.025,    13.008,     0.029,    11.760,-99999.000,-99999.000,-99999.000,    22.079,     0.168,    19.953,     0.013,    18.509,     0.014,    17.523,     0.011,    20.407,     0.009,     129.5,     1.1,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.257,   22.41, 1.01, -102.50, 2.01, -107.94, 1.09
 J0757+2935 ,119.411640743, 29.595368105,ULAS J075738.81+293543.5 ,2016A&A...589A..49S,  877200169168634880,  2.91,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.141,     0.039,    14.467,     0.043,    14.002,     0.050,    13.630,     0.025,    13.401,     0.031,    12.569,     0.533,    20.947,-99999.000,    19.201,-99999.000,    19.297,     0.005,    17.845,     0.011,    16.930,     0.009,    19.813,     0.006,     223.9,     1.3,    20.913,     0.130,      59.6,     7.1,    18.126,     0.085,     451.0,    35.4,    19.621,   17.03, 0.67,  -42.40, 1.18,  -22.10, 0.69
 J0759+2427 ,119.793465739, 24.452657381,  2MASS 07591043+2427136 ,2008AJ....135..785W,  681385467610420608,  0.11,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.736,     0.054,    14.980,     0.054,    14.479,     0.067,    14.229,     0.028,    14.005,     0.043,    12.310,-99999.000,    24.820,     0.650,    22.560,     0.210,    19.981,     0.030,    18.170,     0.030,-99999.000,-99999.000,    20.528,     0.009,     115.9,     1.0,    21.056,     0.213,      52.3,    10.2,    18.828,     0.034,     236.4,     7.4,    20.538,   14.85, 1.33,  -11.34, 1.99, -229.67, 1.08
 J0800+5511 ,120.114850960, 55.192500125,  2MASS 08002758+5511346 ,2010AJ....139.1808S, 1080925998616880768,  0.12,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.623,     0.029,    13.819,     0.024,    13.360,     0.033,    12.905,     0.024,    12.543,     0.024,    12.048,     0.340,-99999.000,-99999.000,    21.343,     0.079,    19.079,     0.004,    17.535,     0.005,    16.572,     0.010,    19.518,     0.005,     293.9,     1.3,    21.385,     0.354,      38.6,    12.6,    17.871,     0.019,     570.9,    10.1,    19.506,   27.63, 0.51,  -15.67, 0.86,  -97.83, 0.75
 J0800+4658 ,120.200573936, 46.973811860,  2MASS 08004815+4658256 ,2002AJ....123.3409H,  932505947640566784,  0.01,       ...,                ...,       L2 ,2002AJ....123.3409H,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.513,     0.070,    14.549,     0.058,    14.315,     0.078,    13.828,     0.025,    13.555,     0.032,    11.978,-99999.000,    20.520,-99999.000,    22.072,     0.154,    19.890,     0.015,    18.433,     0.019,    17.477,     0.026,    20.386,     0.011,     132.1,     1.4,    21.163,     0.310,      47.3,    13.5,    18.694,     0.032,     267.3,     7.9,    20.132,   22.01, 1.34,   -9.99, 2.07,    8.14, 1.35
 J0801+4806 ,120.498009580, 48.108067198,  2MASS 08015951+4806282 ,2008AJ....135..785W,  933136277040922880,  0.02,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.012,     0.094,    15.060,     0.101,    14.818,     0.106,    14.449,     0.029,    14.101,     0.041,    12.425,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.323,     0.014,    18.708,     0.017,    17.660,     0.033,    20.739,     0.016,      95.5,     1.4,    21.581,     0.306,      32.2,     9.1,    18.930,     0.050,     215.1,     9.8,    20.621,   16.87, 1.92,    4.09, 3.37,   45.53, 2.71
 J0802+3321 ,120.732569783, 33.361679611,  2MASS 08025572+3321438 ,2010AJ....139.1808S,  905302964817217408,  0.12,       ...,                ...,       L2 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.847,     0.080,    14.802,     0.073,    14.199,     0.071,    13.822,     0.026,    13.565,     0.033,    12.160,-99999.000,-99999.000,-99999.000,    21.645,     0.239,    20.108,     0.013,    18.742,     0.017,    17.746,     0.013,    20.656,     0.010,     103.0,     0.9,    20.895,     0.250,      60.6,    14.0,    18.960,     0.065,     209.3,    12.6,    20.510,   23.21, 0.84,   61.12, 1.65, -113.38, 1.30
 J0805+4812 ,121.379728309, 48.209383370,  2MASS 08053189+4812330 ,2002AJ....123.3409H,  933054951834436352,  0.20,      UR; ,2007AJ....134.1330B,       L4 ,2002AJ....123.3409H,L4.5 + T5 ,2007AJ....134.1330B,      ... ,               ... ,    43.100,     1.000,2012ApJS..201...19D,    14.734,     0.036,    13.917,     0.041,    13.444,     0.041,    12.887,     0.023,    12.452,     0.023,    11.916,     0.328,-99999.000,-99999.000,    21.829,     0.158,    19.845,     0.024,    18.066,     0.007,    16.911,     0.011,    20.056,     0.006,     179.0,     0.9,    21.655,     0.248,      30.1,     6.9,    18.227,     0.060,     411.1,    22.5,    20.066,   46.78, 0.96, -459.10, 1.43,   56.69, 1.13
 J0805+5113 ,121.457701985, 51.219939341,  2MASS 08054990+5113130 ,2010AJ....139.1808S,  935431885521139456,  0.16,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.264,     0.054,    14.378,     0.063,    13.853,     0.052,    13.606,     0.024,    13.334,     0.029,    12.529,     0.482,-99999.000,-99999.000,    21.473,     0.142,    19.591,     0.006,    18.093,     0.010,    17.139,     0.009,    20.065,     0.005,     177.6,     0.8,    21.409,     0.343,      37.8,    11.9,    18.441,     0.025,     337.5,     7.8,    20.053,   24.08, 0.62,  -35.12, 1.09,  -69.41, 0.73
 J0808+4107 ,122.245816255, 41.127950459,  2MASS 08085899+4107412 ,2010AJ....139.1808S,  921659093634512640,  0.09,       ...,                ...,       L2 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.744,     0.077,    14.875,     0.080,    14.325,     0.066,    14.054,     0.027,    13.792,     0.037,    12.032,-99999.000,    23.069,-99999.000,    21.817,     0.166,    20.066,     0.015,    18.622,     0.009,    17.598,     0.022,    20.555,     0.011,     113.1,     1.1,    19.783,     0.544,     168.7,    84.5,    18.909,     0.055,     219.4,    11.0,    20.515,   18.35, 1.11,    0.42, 1.83,  -33.84, 1.16
 J0812-2444 ,123.132793826,-24.745737815, DENIS-P J0812316-244442 ,2008MNRAS.383..831P, 5697787766170389888,  0.05,       ...,                ...,    L2.5: ,2008MNRAS.383..831P,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    47.282,     0.094,2014A&A...565A..20S,    13.817,     0.029,    12.929,     0.027,    12.391,     0.024,    12.059,     0.023,    11.861,     0.022,    11.400,     0.173,    22.113,     0.177,    20.545,     0.046,    18.236,     0.006,    16.814,     0.005,    15.869,     0.005,    18.702,     0.002,     623.1,     1.2,    20.990,     0.205,      55.5,    10.5,    17.061,     0.011,    1203.4,    11.8,    18.762,   47.24, 0.23,  135.53, 0.33, -140.87, 0.32
 J0817-6155 ,124.373564252,-61.916282932,  DENIS J081730.0-615520 ,2010ApJ...718L..38A, 5278042880077383040,  0.45,       ...,                ...,      ... ,               ... ,       T6 ,2010ApJ...718L..38A,      ... ,               ... ,   203.000,    13.000,2010ApJ...718L..38A,    13.613,     0.024,    13.526,     0.031,    13.520,     0.043,    12.972,     0.023,    11.265,     0.020,     9.661,     0.033,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.007,     0.004,     187.3,     0.8,    20.920,     0.166,      59.2,     9.0,    17.964,     0.020,     523.6,     9.8,    21.197,  191.53, 0.60, -156.45, 1.26, 1099.60, 1.21
 J0817+1947 ,124.468904992, 19.790840276,  2MASS 08175266+1947279 ,2008AJ....135..785W,  663556710472937344,  0.15,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.573,     0.052,    14.829,     0.062,    14.350,     0.052,    14.007,     0.026,    13.726,     0.040,    11.931,-99999.000,    23.710,     0.270,    22.056,     0.063,    19.772,     0.016,    18.330,     0.009,    17.341,     0.007,    20.295,     0.007,     143.6,     1.0,    21.485,     0.202,      35.2,     6.5,    18.556,     0.034,     303.5,     9.6,    20.252,   17.52, 1.44, -101.68, 2.53,  -46.22, 1.38
 J0817+1824 ,124.489571298, 18.401471099,  2MASS 08175749+1824048 ,2010AJ....139.1808S,  657215659413023744,  0.02,       ...,                ...,       L1 ,2010AJ....139.1808S,       L2 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.093,     0.038,    14.290,     0.041,    13.816,     0.035,    13.440,     0.024,    13.188,     0.029,    12.357,     0.439,    21.690,-99999.000,    21.777,     0.061,    19.441,     0.010,    17.947,     0.007,    16.962,     0.010,    19.892,     0.006,     208.2,     1.1,    20.432,     0.242,      92.9,    20.7,    18.193,     0.022,     424.3,     8.7,    19.945,   22.35, 0.64,    4.79, 1.06,   28.26, 0.73
 J0818+3310 ,124.550433696, 33.180219930,  2MASS 08181234+3310479 ,2010AJ....139.1808S,  901684785582426496,  0.07,       ...,                ...,       L0 ,2010AJ....139.1808S,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.985,     0.091,    15.368,     0.105,    15.063,     0.139,    14.343,     0.028,    14.092,     0.045,    12.666,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.493,     0.030,    18.972,     0.013,    17.972,     0.008,    20.922,     0.016,      80.6,     1.2,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.944,   14.17, 2.05, -175.65, 2.85,   42.86, 2.27
 J0818+2453 ,124.560077534, 24.892753217,  2MASS 08181438+2453387 ,2010AJ....139.1808S,  679317904713389952,  0.18,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      L0p ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    16.369,     0.092,    15.535,     0.094,    14.906,     0.093,    14.680,     0.030,    14.475,     0.055,    12.318,-99999.000,-99999.000,-99999.000,    22.179,     0.161,    20.465,     0.016,    18.820,     0.016,    17.863,     0.021,    20.875,     0.013,      84.2,     1.0,    20.819,     0.345,      65.0,    20.6,    18.998,     0.056,     202.2,    10.4,    20.810,   16.16, 1.88,   34.41, 3.46, -288.12, 4.08
 J0823-4912 ,125.762066819,-49.200300798, DENIS-P J0823031-491201 ,2008MNRAS.383..831P, 5514929155583865216,  0.00,       ...,                ...,     L1.5 ,2008MNRAS.383..831P,     L2.7 ,2014ApJ...794..143B,      ... ,               ... ,    48.330,     0.140,2015A&A...579A..61S,    13.547,     0.026,    12.636,     0.022,    12.062,     0.023,    11.470,     0.023,    11.142,     0.021,    10.748,     0.060,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.558,     0.003,     711.6,     1.9,    21.153,     0.126,      47.8,     5.5,    16.850,     0.022,    1461.6,    29.2,    18.381,   48.39, 0.46, -157.90, 0.84,   11.80, 0.78
 J0823+6125 ,125.780509687, 61.421440068,  2MASS 08230838+6125208 ,2008AJ....136.1290R, 1089980859123284864,  0.23,       ...,                ...,      L2: ,2008AJ....136.1290R,     L2.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.820,     0.036,    13.814,     0.037,    13.196,     0.029,    12.740,     0.023,    12.448,     0.022,    12.409,     0.389,-99999.000,-99999.000,    21.208,     0.034,    19.159,     0.013,    17.802,     0.013,    16.852,     0.005,    19.689,     0.004,     251.1,     0.8,    21.478,     0.139,      35.4,     4.5,    18.054,     0.013,     482.3,     5.7,    19.723,   39.24, 0.53, -465.34, 0.79, -217.38, 0.73
 J0823+2428 ,125.949977847, 24.482895017,  2MASS 08234818+2428577 ,2008AJ....136.1290R,  679088656539598592,  0.08,       ...,                ...,       L3 ,2008AJ....136.1290R,      ... ,               ... ,       L4 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.986,     0.043,    14.060,     0.044,    13.377,     0.030,    12.812,     0.023,    12.501,     0.025,    12.045,     0.300,-99999.000,-99999.000,    21.672,     0.057,    19.625,     0.015,    18.180,     0.007,    17.185,     0.010,    20.072,     0.007,     176.4,     1.1,    20.809,     0.605,      65.6,    36.6,    18.455,     0.035,     333.1,    10.7,    19.984,   39.52, 0.92, -161.04, 1.40,   43.58, 0.86
 J0825+2115 ,126.329388577, 21.263016116,  2MASSI J0825196+211552 ,2000AJ....120..447K,  664214600677732864,  0.25,       ...,                ...,     L7.5 ,2000AJ....120..447K,       L6 ,2004AJ....127.3553K,      ... ,               ... ,    93.800,     1.000,2002AJ....124.1170D,    15.100,     0.034,    13.792,     0.032,    13.028,     0.026,    12.091,     0.023,    11.573,     0.021,    10.509,     0.096,-99999.000,-99999.000,-99999.000,-99999.000,    20.505,     0.050,    18.271,     0.024,    17.261,     0.024,    20.448,     0.009,     124.8,     1.0,    21.127,     0.079,      49.0,     3.6,    18.540,     0.050,     308.1,    14.3,    20.060,   92.22, 1.18, -508.50, 1.76, -303.69, 1.31
 J0825-0029 ,126.430475734, -0.486479535,ULAS J082543.33-002911.1 ,2016A&A...589A..49S, 3076467585019460736,  0.01,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L2 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.450,     0.057,    14.584,     0.036,    13.977,     0.059,    13.545,     0.025,    13.243,     0.032,    11.790,-99999.000,    22.968,-99999.000,    21.735,     0.154,    19.797,     0.019,    18.283,     0.011,    17.317,     0.013,    20.297,     0.009,     143.4,     1.1,    21.354,     0.334,      39.7,    12.2,    18.580,     0.038,     297.0,    10.5,    20.238,   13.69, 1.18,  -39.86, 1.97,  -15.01, 1.06
 J0826+1939 ,126.677913260, 19.655971895,  2MASS 08264262+1939224 ,2008AJ....135..785W,  663721985110927488,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.777,     0.032,    14.009,     0.034,    13.581,     0.034,    13.268,     0.024,    12.960,     0.028,    11.960,-99999.000,    23.912,     0.290,    21.376,     0.038,    18.844,     0.009,    17.386,     0.005,    16.466,     0.004,    19.343,     0.004,     345.3,     1.2,    20.215,     0.193,     113.4,    20.2,    17.662,     0.010,     691.7,     6.3,    19.504,   23.73, 0.40,   59.23, 0.75,  -49.98, 0.49
 J0828-1309 ,127.139809069,-13.155393125,        SSSPM J0829-1309 ,2002MNRAS.336L..49S, 5723739672264914176,  0.23,       ...,                ...,       L2 ,2005A&A...440.1061L,      L2: ,2013AJ....146..161M,      ... ,               ... ,    85.838,     0.148,2014A&A...565A..20S,    12.803,     0.030,    11.851,     0.022,    11.297,     0.021,    10.926,     0.023,    10.679,     0.021,    10.092,     0.052,-99999.000,-99999.000,    19.416,     0.014,    17.161,     0.004,    15.752,     0.002,    14.775,     0.004,    17.603,     0.002,    1714.6,     2.7,    20.706,     0.146,      72.2,     9.7,    15.999,     0.013,    3199.4,    39.5,    17.696,   85.54, 0.17, -581.56, 0.25,   27.54, 0.19
 J0829+1456 ,127.277386674, 14.938418765,  2MASSW J0829066+145622 ,2000AJ....120..447K,  651750158907764224,  0.12,       ...,                ...,       L2 ,2000AJ....120..447K,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.750,     0.030,    13.801,     0.036,    13.166,     0.033,    12.811,     0.024,    12.588,     0.027,    11.960,-99999.000,-99999.000,-99999.000,    21.303,     0.048,    19.141,     0.011,    17.786,     0.006,    16.852,     0.012,    19.689,     0.005,     251.0,     1.1,    21.752,     0.208,      27.5,     5.3,    18.040,     0.024,     488.3,    10.6,    19.549,   38.17, 0.57,  -55.95, 1.00, -241.10, 0.61
 J0829+0917 ,127.440163827,  9.298054745,ULAS J082945.67+091753.2 ,2016A&A...589A..49S,  599838568536270848,  0.03,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.851,     0.097,    15.080,     0.112,    14.547,     0.106,    14.171,     0.028,    13.873,     0.044,    11.633,-99999.000,    22.534,-99999.000,    20.493,-99999.000,    20.247,     0.024,    18.776,     0.014,    17.823,     0.005,    20.786,     0.013,      91.4,     1.0,    20.174,     0.473,     117.8,    51.3,    19.092,     0.101,     185.4,    17.3,    20.482,   13.28, 1.73,  -45.89, 3.13,  -31.93, 1.76
 J0830+2203 ,127.613436956, 22.062286709, SDSSJ083027.24+220345.0 ,2010AJ....139.1808S,  665750201810233344,  0.14,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.660,     0.060,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.341,     0.007,     137.7,     0.9,    21.123,     0.224,      49.1,    10.1,    18.633,     0.025,     282.9,     6.5,    20.395,   16.77, 0.94,   -8.16, 1.62,  -82.16, 1.07
 J0831+1538 ,127.841080664, 15.647071342,  2MASS 08312221+1538511 ,2010AJ....139.1808S,  652644680337290496,  0.13,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.786,     0.089,    14.893,     0.074,    14.537,     0.093,    14.079,     0.029,    13.776,     0.051,    11.956,-99999.000,-99999.000,-99999.000,    22.168,     0.099,    19.973,     0.013,    18.423,     0.006,    17.427,     0.008,    20.427,     0.009,     127.3,     1.1,    21.920,     0.264,      23.6,     5.7,    18.733,     0.053,     257.9,    12.5,    20.424,   19.61, 1.10, -289.60, 1.97,  -88.39, 1.29
 J0832-0128 ,128.019096641, -1.476631947,  2MASSW J0832045-012835 ,2000AJ....120..447K, 3073123351683582720,  0.02,       ...,                ...,     L1.5 ,2000AJ....120..447K,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    40.440,     1.830,2016AJ....152...24W,    14.128,     0.030,    13.318,     0.023,    12.712,     0.027,    12.421,     0.023,    12.180,     0.023,    11.626,     0.240,    23.451,-99999.000,    20.842,     0.028,    18.565,     0.005,    17.099,     0.005,    16.139,     0.006,    19.005,     0.003,     471.5,     1.2,    21.236,     0.255,      44.3,    10.4,    17.390,     0.011,     888.6,     8.6,    19.140,   42.24, 0.42,   62.53, 0.74,   10.49, 0.52
 J0834+0305 ,128.610493156,  3.099531238,ULAS J083426.58+030558.0 ,2016A&A...589A..49S, 3080185239992126848,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.810,     0.077,    14.937,     0.077,    14.555,     0.089,    14.081,     0.028,    13.878,     0.040,    12.527,     0.502,-99999.000,-99999.000,-99999.000,-99999.000,    20.042,     0.009,    18.520,     0.009,    17.536,     0.009,    20.500,     0.006,     119.0,     0.6,    21.513,     0.146,      34.3,     4.6,    18.820,     0.027,     238.0,     5.8,    20.507,   14.24, 0.94, -112.49, 1.59,   34.60, 1.07
 J0835-0819 ,128.924887188, -8.321860297,  2MASSI J0835425-081923 ,2003AJ....126.2421C, 5753687109122994048,  0.32,       ...,                ...,       L5 ,2003AJ....126.2421C,       L4 ,2013AJ....146..161M,      ... ,               ... ,   137.490,     0.390,2016AJ....152...24W,    13.169,     0.024,    11.938,     0.024,    11.136,     0.021,    10.407,     0.022,    10.048,     0.020,     9.472,     0.039,-99999.000,-99999.000,    20.627,     0.033,    18.227,     0.011,    16.509,     0.002,    15.475,     0.007,    18.463,     0.003,     776.8,     1.9,    21.445,     0.194,      36.5,     6.5,    16.781,     0.010,    1557.5,    15.0,    18.140,  138.61, 0.28, -535.66, 0.44,  302.74, 0.41
 J0835+2224 ,128.938289841, 22.408487837,  2MASS 08354537+2224310 ,2008AJ....135..785W,  665666230904033792,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.735,     0.056,    14.927,     0.060,    14.447,     0.068,    14.191,     0.028,    13.854,     0.045,    12.432,-99999.000,    24.390,     0.420,    22.260,     0.071,    19.702,     0.019,    18.220,     0.005,    17.331,     0.010,    20.249,     0.006,     149.8,     0.8,    21.414,     0.138,      37.6,     4.8,    18.485,     0.021,     324.2,     6.4,    20.260,   11.17, 1.04, -156.21, 1.88,  -32.44, 1.01
 J0835+0548 ,128.992389145,  5.808458993,  2MASS 08355829+0548308 ,2008AJ....136.1290R,  594796796618894720,  0.06,       ...,                ...,      L2: ,2008AJ....136.1290R,     L1.5 ,2014ApJ...794..143B,     L2.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.533,     0.036,    13.683,     0.037,    13.168,     0.034,    12.701,     0.023,    12.422,     0.024,    12.110,     0.391,-99999.000,-99999.000,    21.376,     0.042,    19.078,     0.007,    17.594,     0.006,    16.590,     0.004,    19.504,     0.003,     297.8,     0.9,    21.510,     0.135,      34.4,     4.3,    17.868,     0.010,     572.3,     5.6,    19.486,   25.75, 0.51, -116.11, 0.87,  -24.03, 0.62
 J0836+4503 ,129.047809918, 45.055363022,  2MASS 08361142+4503195 ,2010AJ....139.1808S,  918171923786792320,  0.03,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.268,     0.056,    14.423,     0.059,    13.925,     0.055,    13.612,     0.025,    13.379,     0.032,    11.935,-99999.000,    22.194,-99999.000,    22.039,     0.031,    19.586,     0.021,    18.060,     0.013,    17.163,     0.015,    20.050,     0.006,     180.0,     0.9,    21.635,     0.253,      30.6,     7.1,    18.357,     0.021,     364.8,     7.0,    19.998,   22.37, 0.65,   30.66, 0.98,  -11.54, 0.68
 J0836+0221 ,129.055748330,  2.351880665,ULAS J083613.47+022106.3 ,2017MNRAS.470.4885M, 3079520585212459392,  0.04,       ...,                ...,       M8 ,2017MNRAS.470.4885M,  -99999. ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.761,     0.037,    14.165,     0.036,    13.707,     0.044,    13.250,     0.025,    13.065,     0.030,    12.139,-99999.000,    21.651,     0.129,    21.382,     0.090,    18.962,     0.010,    17.469,     0.006,    16.573,     0.005,    19.522,     0.004,     292.7,     1.2,    21.226,     0.206,      44.7,     8.5,    17.792,     0.012,     614.0,     6.8,    19.277,   15.53, 0.76, -104.05, 1.21,   35.50, 0.82
 J0836+4949 ,129.092607666, 49.826050735,  2MASS 08362199+4949312 ,2010AJ....139.1808S, 1027068590488156928,  0.10,       ...,                ...,       L0 ,2010AJ....139.1808S,    M9.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.421,     0.061,    14.639,     0.072,    14.538,     0.118,    14.003,     0.027,    13.736,     0.036,    12.516,-99999.000,-99999.000,-99999.000,    21.730,     0.054,    19.603,     0.019,    18.137,     0.007,    17.240,     0.014,    20.120,     0.008,     168.8,     1.2,    21.554,     0.312,      33.0,     9.5,    18.474,     0.036,     327.6,    10.9,    20.132,   17.09, 0.98,  135.95, 1.39,  138.08, 1.19
 J0836+0526 ,129.192825866,  5.445142206,  2MASS 08364635+0526426 ,2008AJ....135..785W,  594561428117139072,  0.09,       ...,                ...,       L0 ,2008AJ....135..785W,     M9.5 ,2014ApJ...794..143B,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.576,     0.037,    13.905,     0.037,    13.287,     0.034,    13.055,     0.024,    12.831,     0.026,    12.000,-99999.000,    21.138,     0.270,    21.372,     0.116,    18.744,     0.005,    17.302,     0.004,    16.382,     0.006,    19.235,     0.003,     381.5,     0.9,    21.490,     0.154,      35.1,     5.0,    17.617,     0.008,     721.2,     5.5,    19.214,   18.29, 0.47,  -86.08, 0.78,   -6.67, 0.54
 J0840+4517 ,130.006496829, 45.297529282,  2MASS 08400161+4517522 ,2008AJ....135..785W,  917396561932264576,  0.04,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.730,     0.066,    14.933,     0.080,    14.296,     0.058,    13.967,     0.026,    13.723,     0.034,    12.464,-99999.000,    23.163,     0.500,    22.525,     0.023,    20.148,     0.012,    18.689,     0.010,    17.665,     0.016,    20.640,     0.010,     104.6,     1.0,    21.835,     0.311,      25.5,     7.3,    19.028,     0.056,     196.5,    10.1,    20.409,   16.08, 1.43,  -52.77, 2.12,  -75.68, 1.39
 J0841+6035 ,130.278402174, 60.584726289,  2MASS 08410686+6035067 ,2010AJ....139.1808S, 1042025109723536768,  0.26,       ...,                ...,       L4 ,2010AJ....139.1808S,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.943,     0.095,    15.034,     0.099,    14.690,     0.091,    14.141,     0.026,    13.859,     0.034,    12.462,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.378,     0.016,    18.957,     0.011,    17.972,     0.021,    20.958,     0.015,      78.0,     1.1,    21.608,     0.170,      31.4,     4.9,    19.224,     0.044,     164.1,     6.7,    20.776,   20.15, 2.12,   -8.37, 3.26,  -99.48, 3.66
 J0842+0935 ,130.586793676,  9.586315016,ULAS J084220.87+093510.8 ,2016A&A...589A..49S,  598183391219462912,  0.24,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.921,     0.101,    15.060,     0.089,    14.488,     0.106,    14.221,     0.028,    13.932,     0.041,    12.284,-99999.000,    23.250,-99999.000,    20.989,-99999.000,    20.385,     0.019,    18.864,     0.010,    17.884,     0.014,    20.845,     0.010,      86.5,     0.8,    21.625,     0.364,      31.0,    10.4,    19.071,     0.049,     188.9,     8.5,    20.634,   14.40, 1.93,  -57.58, 3.27,   -4.24, 1.93
 J0843+3141 ,130.782853555, 31.691349039,  2MASS 08430796+3141297 ,2010AJ....139.1808S,  709888240682536448,  0.02,       ...,                ...,       L3 ,2010AJ....139.1808S,     L2.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.992,     0.100,    15.221,     0.119,    14.646,     0.111,    13.976,     0.028,    13.647,     0.035,    11.987,     0.379,    22.888,-99999.000,    22.132,     0.181,    20.387,     0.023,    18.972,     0.012,    18.017,     0.007,    20.913,     0.010,      81.3,     0.8,    21.352,     0.279,      39.8,    10.2,    19.288,     0.043,     154.7,     6.2,    20.755,   14.80, 2.26,  -52.29, 3.44,  -43.35, 2.19
 J0843+1024 ,130.889087230, 10.410605122,  2MASS 08433323+1024470 ,2010AJ....139.1808S,  598390790892369920,  0.28,       ...,                ...,       L1 ,2010AJ....139.1808S,    L2.5: ,2014ApJ...794..143B,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.866,     0.038,    14.085,     0.044,    13.671,     0.040,    13.170,     0.023,    12.932,     0.026,    12.089,     0.355,-99999.000,-99999.000,    21.484,     0.076,    19.390,     0.014,    17.922,     0.006,    16.831,     0.013,    19.786,     0.005,     229.6,     1.0,    21.562,     0.188,      32.8,     5.7,    18.083,     0.020,     469.4,     8.4,    19.904,   32.50, 0.56,  140.26, 1.02, -579.11, 0.62
 J0844+2847 ,131.029283708, 28.783572091,  2MASS 08440699+2847026 ,2010AJ....139.1808S,  705196452767219200,  0.05,       ...,                ...,       L2 ,2010AJ....139.1808S,      ... ,               ... ,     L2.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.868,     0.057,    14.820,     0.051,    14.335,     0.058,    13.924,     0.028,    13.662,     0.041,    12.103,-99999.000,-99999.000,-99999.000,    22.087,     0.209,    20.295,     0.032,    18.769,     0.014,    17.822,     0.006,    20.723,     0.010,      96.9,     0.9,    21.161,     0.281,      47.4,    12.3,    18.949,     0.043,     211.4,     8.4,    20.635,   18.78, 1.81,   27.91, 2.65,  -93.20, 1.97
 J0845+3605 ,131.334079159, 36.097469016,  2MASS 08452021+3605515 ,2008AJ....135..785W,  717468896612925952,  0.11,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.816,     0.068,    15.009,     0.066,    14.452,     0.082,    14.245,     0.029,    13.951,     0.042,    12.317,-99999.000,    22.701,     0.370,    20.590,     0.170,    20.214,     0.023,    18.739,     0.013,    17.746,     0.013,    20.749,     0.008,      94.5,     0.7,    21.542,     0.331,      33.4,    10.2,    19.082,     0.056,     187.0,     9.7,    20.297,   14.80, 1.66,  -22.49, 2.83,  -35.63, 2.50
 J0847-1532 ,131.870350058,-15.544575903,  2MASSI J0847287-153237 ,2003AJ....126.2421C, 5733429157137237760,  0.15,       ...,                ...,       L2 ,2003AJ....126.2421C,      ... ,               ... ,      ... ,               ... ,    58.960,     0.990,2014AJ....147...94D,    13.513,     0.026,    12.629,     0.027,    12.061,     0.023,    11.711,     0.024,    11.458,     0.021,    10.958,     0.111,-99999.000,-99999.000,    20.232,     0.021,    17.909,     0.005,    16.518,     0.015,    15.550,     0.002,    18.378,     0.002,     839.7,     1.4,    20.967,     0.127,      56.7,     6.6,    16.765,     0.009,    1580.0,    12.9,    18.475,   56.92, 0.32,  132.70, 0.45, -199.75, 0.61
 J0847+2607 ,131.995251860, 26.123158286,  2MASS 08475895+2607241 ,2008AJ....135..785W,  691085629773862912,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.920,     0.033,    14.129,     0.036,    13.689,     0.039,    13.380,     0.025,    13.092,     0.031,    11.708,-99999.000,    24.480,     0.550,    21.345,     0.105,    19.081,     0.013,    17.592,     0.009,    16.669,     0.005,    19.562,     0.003,     282.2,     0.8,    21.517,     0.134,      34.2,     4.2,    17.907,     0.015,     552.3,     7.6,    19.707,   19.62, 0.53,  -73.51, 0.75,  -44.02, 0.49
 J0852+4219 ,133.057671620, 42.322256516, SDSSJ085213.94+421921.3 ,2010AJ....139.1808S,  912945193400545664,  0.15,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.640,     0.070,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.306,     0.006,     142.2,     0.8,    21.252,     0.255,      43.6,    10.2,    18.622,     0.021,     285.7,     5.6,    20.375,   17.45, 0.83,  -96.14, 1.28,  -84.06, 0.87
 J0853-0349 ,133.398440256, -3.493136740,               LP666-009 ,1976LHS...C......0L, 5761985432616501376,  0.19,       ...,                ...,     M9.0 ,2009ApJ...704..975J,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.212,     0.026,    10.469,     0.026,     9.942,     0.024,     9.624,     0.023,     9.381,     0.020,     8.967,     0.028,    18.885,-99999.000,    17.872,     0.006,    15.469,     0.001,    14.029,     0.007,    13.080,     0.022,    15.909,     0.001,    8163.3,     8.7,    19.083,     0.037,     321.7,    10.9,    14.333,     0.005,   14840.4,    69.2,    15.895,  115.30, 0.11, -516.88, 0.18, -199.41, 0.13
 J0856+1240 ,134.008126352, 12.670511763,  2MASS 08560211+1240150 ,2010AJ....139.1808S,  605080765097481856,  0.15,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.452,     0.054,    14.674,     0.049,    14.275,     0.050,    13.938,     0.026,    13.719,     0.038,    12.214,-99999.000,-99999.000,-99999.000,    22.036,     0.231,    19.757,     0.012,    18.343,     0.007,    17.412,     0.010,    20.299,     0.006,     143.2,     0.7,    21.521,     0.179,      34.1,     5.6,    18.643,     0.029,     280.4,     7.5,    20.214,   15.50, 0.95, -130.56, 1.52,  -67.69, 0.90
 J0857+5708 ,134.490435581, 57.145946118,SDSSp J085758.45+570851.4,2002ApJ...564..466G, 1037131492704550656,  0.23,       ...,                ...,       L8 ,2008ApJ...689.1295K,       L8 ,2002ApJ...564..466G,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.038,     0.040,    13.790,     0.042,    12.962,     0.030,    12.024,     0.024,    11.439,     0.021,    10.317,     0.063,-99999.000,-99999.000,-99999.000,-99999.000,    20.577,     0.054,-99999.000,-99999.000,    17.052,     0.022,    20.466,     0.007,     122.8,     0.8,    21.489,     0.216,      35.1,     7.0,    18.591,     0.037,     294.0,    10.0,    20.186,   71.23, 1.03, -407.72, 1.88, -391.86, 1.38
 J0858+2214 ,134.522644302, 22.249182474,  2MASS 08580549+2214582 ,2010AJ....139.1808S,  685928714080746240,  0.15,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.231,     0.046,    14.420,     0.049,    13.836,     0.047,    13.573,     0.026,    13.320,     0.032,    12.519,-99999.000,    21.949,     0.168,    21.878,     0.079,    19.621,     0.007,    18.133,     0.007,    17.154,     0.015,    20.077,     0.005,     175.7,     0.8,    20.985,     0.189,      55.8,     9.7,    18.386,     0.023,     355.1,     7.4,    20.003,   23.37, 0.89,  -46.08, 1.39,  -72.00, 0.86
 J0858+2710 ,134.654364987, 27.180176085,  2MASS 08583693+2710518 ,2008AJ....135..785W,  692611412610605440,  0.11,       ...,                ...,       L0 ,2008AJ....135..785W,       L0 ,2014ApJ...794..143B,     L2.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.047,     0.048,    14.229,     0.046,    13.664,     0.046,    13.128,     0.024,    12.843,     0.027,    11.731,     0.272,    23.820,     0.450,    21.544,     0.062,    19.423,     0.010,    17.964,     0.004,    16.987,     0.008,    19.926,     0.005,     201.7,     0.9,    21.074,     0.209,      51.4,     9.9,    18.251,     0.023,     402.3,     8.4,    19.765,   18.91, 1.28,   90.37, 1.51, -202.10, 1.02
 J0859+6341 ,134.909656552, 63.691044822,  2MASS 08593854+6341355 ,2008AJ....136.1290R, 1044279864474742272,  0.12,       ...,                ...,       L0 ,2008AJ....136.1290R,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.701,     0.029,    12.890,     0.030,    12.387,     0.026,    11.989,     0.024,    11.761,     0.021,    11.412,     0.152,-99999.000,-99999.000,    20.205,     0.095,    17.944,     0.005,-99999.000,-99999.000,    15.595,     0.012,    18.395,     0.002,     826.6,     1.5,    20.907,     0.121,      59.9,     6.7,    16.790,     0.010,    1544.4,    13.8,    18.295,   45.19, 0.33,  -98.64, 0.31, -494.04, 0.45
 J0901+3818 ,135.478240606, 38.310168457, SDSSJ090154.72+381837.5 ,2010AJ....139.1808S,  719191517802059520,  0.10,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.310,     0.050,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.028,     0.006,     183.7,     1.0,    20.872,     0.340,      61.9,    19.4,    18.364,     0.020,     362.5,     6.5,    20.045,   17.30, 0.85,   34.19, 1.23,  -68.46, 0.98
 J0905+5623 ,136.444044650, 56.387045082,  2MASS 09054654+5623117 ,2008AJ....136.1290R, 1036463161434497152,  0.07,       ...,                ...,       L5 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.395,     0.052,    14.284,     0.041,    13.730,     0.037,    13.014,     0.024,    12.685,     0.024,    12.067,     0.308,-99999.000,-99999.000,-99999.000,-99999.000,    20.449,     0.022,    18.702,     0.011,    17.632,     0.016,    20.726,     0.009,      96.6,     0.8,    20.933,     0.267,      58.5,    14.4,    18.994,     0.041,     202.9,     7.7,    20.563,   40.36, 1.23,   15.78, 1.82,  101.61, 1.73
 J0907+4509 ,136.907357865, 45.159767590,  2MASS 09073765+4509359 ,2008AJ....135..785W, 1009608650782545280,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.411,     0.033,    13.742,     0.032,    13.414,     0.040,    13.061,     0.025,    12.761,     0.026,    11.870,     0.245,    23.340,     0.300,    21.046,     0.016,    18.501,     0.006,    17.038,     0.005,    16.138,     0.009,    18.990,     0.003,     477.8,     1.3,    21.553,     0.214,      33.1,     6.5,    17.364,     0.011,     910.0,     8.9,    19.301,   26.28, 0.36,   67.80, 0.53,  -36.14, 0.56
 J0908+5032 ,137.155562289, 50.533587847,  2MASSI J0908380+503208 ,2003AJ....126.2421C, 1016186483389930752,  0.24,       ...,                ...,       L5 ,2003AJ....126.2421C,       L9 ,2004AJ....127.3553K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.549,     0.023,    13.477,     0.030,    12.945,     0.027,    12.098,     0.023,    11.651,     0.023,    10.748,     0.114,-99999.000,-99999.000,    22.081,     0.182,    19.983,     0.017,    17.636,     0.005,    16.613,     0.013,    19.795,     0.005,     227.8,     1.1,    21.347,     0.206,      40.0,     7.6,    17.959,     0.032,     526.3,    15.5,    20.114,   95.82, 0.70, -416.23, 1.81, -471.08, 1.20
 J0909+1940 ,137.449909465, 19.679416970,  2MASS 09094822+1940428 ,2010AJ....139.1808S,  636342839906737792,  0.17,       ...,                ...,       L1 ,2010AJ....139.1808S,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.733,     0.032,    13.925,     0.033,    13.440,     0.033,    13.171,     0.025,    12.925,     0.028,    11.904,     0.368,    24.960,     0.013,    21.536,     0.032,    19.119,     0.010,    17.612,     0.009,    16.678,     0.005,    19.561,     0.005,     282.5,     1.3,    21.175,     0.221,      46.8,     9.5,    17.904,     0.017,     553.3,     8.8,    19.735,   27.81, 0.67, -209.54, 1.00,  183.51, 0.68
 J0909-0658 ,137.488687123, -6.971773248,      DENIS-P J0909-0658 ,1999A&AS..135...41D, 5756372799418344960,  0.08,       ...,                ...,       L0 ,2008ApJ...689.1295K,       L0 ,2014ApJ...794..143B,      ... ,               ... ,    42.500,     4.200,2011AJ....141...54A,    13.890,     0.024,    13.090,     0.021,    12.539,     0.026,    12.232,     0.023,    11.987,     0.022,    11.206,     0.177,-99999.000,-99999.000,    20.574,     0.048,    18.266,     0.005,    16.794,     0.005,    15.827,     0.005,    18.675,     0.005,     638.6,     2.9,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.643,   40.13, 0.32, -189.08, 0.51,   17.19, 0.46
 J0911+7401 ,137.801046883, 74.018261471,  2MASS 09111297+7401081 ,2008AJ....136.1290R, 1123855296251645824,  0.23,       ...,                ...,       L0 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,    45.200,     3.100,2016ApJS..225...10F,    12.921,     0.027,    12.205,     0.030,    11.748,     0.026,    11.344,     0.023,    11.021,     0.020,    10.559,     0.076,    21.626,     0.061,    19.822,     0.014,    17.191,     0.004,    15.715,     0.003,    14.757,     0.003,    17.626,     0.002,    1678.7,     2.3,    20.939,     0.142,      58.2,     7.6,    16.019,     0.006,    3140.9,    17.0,    17.821,   40.08, 0.17, -191.05, 0.24, -154.32, 0.27
 J0911+3206 ,137.870140096, 32.112421907,  2MASS 09112901+3206447 ,2008AJ....135..785W,  700227729657605248,  0.05,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.898,     0.084,    15.219,     0.102,    14.778,     0.124,    14.520,     0.030,    14.388,     0.053,    12.514,-99999.000,    25.440,     0.450,    23.130,     0.990,    20.284,     0.019,    18.759,     0.008,    17.794,     0.009,    20.744,     0.011,      95.0,     0.9,    20.681,     0.343,      73.8,    23.3,    19.051,     0.034,     192.4,     6.1,    20.861,   12.15, 2.21, -123.55, 2.69,   10.69, 2.47
 J0912+4203 ,138.025702038, 42.058741985,  2MASS 09120640+4203304 ,2008AJ....135..785W,  816849320241672320,  0.13,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.986,     0.091,    15.376,     0.104,    14.934,     0.125,    14.678,     0.028,    14.355,     0.042,    12.664,-99999.000,    24.550,     0.360,    22.780,     0.160,    20.054,     0.016,    18.592,     0.007,    17.721,     0.008,    20.599,     0.008,     108.6,     0.8,    21.421,     0.147,      37.3,     5.0,    18.906,     0.033,     220.1,     6.6,    20.798,   12.81, 1.18, -149.85, 2.34,   53.09, 1.82
 J0914+1057 ,138.559994827, 10.955282222,ULAS J091414.39+105719.3 ,2016A&A...589A..49S,  591910093265196672,  0.04,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.500,     0.074,    14.807,     0.078,    14.257,     0.098,    14.029,     0.028,    13.686,     0.037,    12.504,-99999.000,    21.732,-99999.000,    22.185,     0.141,    19.623,     0.013,    18.153,     0.007,    17.246,     0.007,    20.129,     0.008,     167.4,     1.3,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.108,   15.27, 0.91,    5.50, 1.61,  -31.31, 1.56
 J0915+0422 ,138.891867439,  4.368082852,  2MASS 09153413+0422045 ,2008AJ....136.1290R,  579379032257250176,  0.32,      UR; ,2006AJ....132..891R,       L7 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.548,     0.030,    13.531,     0.032,    13.011,     0.041,    12.079,     0.024,    11.711,     0.022,    11.024,     0.147,-99999.000,-99999.000,    21.623,     0.167,    19.836,     0.023,    17.828,     0.020,    16.788,     0.012,    20.474,     0.013,     121.8,     1.5,    21.242,     0.297,      44.0,    12.0,    18.096,     0.030,     464.1,    12.8,    19.956,   54.85, 1.10, -111.47, 1.85,   17.59, 2.08
 J0916+2139 ,139.061597235, 21.664009778,  2MASS 09161504+2139512 ,2003AJ....126.2421C,  638510247908168576,  0.29,       ...,                ...,      ... ,               ... ,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.223,     0.024,    12.517,     0.028,    12.074,     0.025,    11.706,     0.023,    11.366,     0.021,    11.014,     0.121,    21.763,     0.071,    19.981,     0.021,    17.367,     0.004,    15.865,     0.003,    14.933,     0.009,    17.802,     0.002,    1427.6,     2.8,    21.138,     0.191,      48.4,     8.5,    16.193,     0.007,    2675.7,    16.0,    18.072,   48.81, 0.23, -200.28, 0.33,  -43.28, 0.23
 J0916+5124 ,139.246516483, 51.414025885, SDSSJ091659.10+512450.4 ,2010AJ....139.1808S, 1019331254149755904,  0.20,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.410,     0.030,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.219,     0.008,     387.1,     2.8,    21.594,     0.161,      31.8,     4.7,    17.341,     0.015,     929.5,    12.9,    19.145,   21.30, 0.80,   31.19, 1.00,   -2.49, 1.17
 J0917+2944 ,139.459560710, 29.745626702,  2MASS 09175035+2944455 ,2008AJ....135..785W,  698742628750797568,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.846,     0.077,    14.973,     0.086,    14.497,     0.082,    14.096,     0.029,    13.824,     0.038,    12.123,-99999.000,    22.784,     0.570,    20.607,     0.230,    20.297,     0.019,    18.760,     0.011,    17.752,     0.010,    20.736,     0.011,      95.8,     1.0,    21.563,     0.148,      32.8,     4.5,    18.961,     0.046,     209.1,     8.9,    20.316,   18.51, 2.43,  -47.54, 2.51,  -65.78, 1.84
 J0920+2651 ,140.109751519, 26.865660710,  2MASS 09202645+2651583 ,2008AJ....135..785W,  694830673753361024,  0.08,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.827,     0.074,    14.966,     0.076,    14.617,     0.094,    14.281,     0.028,    14.084,     0.044,    12.517,-99999.000,    23.450,     0.270,    22.031,     0.191,    20.017,     0.018,    18.637,     0.010,    17.696,     0.007,    20.601,     0.009,     108.4,     0.8,    21.667,     0.269,      29.8,     7.4,    18.914,     0.038,     218.4,     7.7,    20.489,   14.27, 1.38, -102.57, 1.77, -120.09, 1.34
 J0921-2104 ,140.309917355,-21.082931178,  2MASS 09211410-2104446 ,2008AJ....136.1290R, 5676353096222033792,  0.48,       ...,                ...,     L1.5 ,2008AJ....136.1290R,L4 p(blue),2008ApJ...674..451B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    12.779,     0.024,    12.152,     0.022,    11.690,     0.023,    11.238,     0.022,    10.947,     0.021,    10.387,     0.069,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    15.678,     0.001,    14.681,     0.006,    17.637,     0.002,    1661.8,     3.1,    21.147,     0.126,      48.1,     5.6,    15.984,     0.014,    3244.0,    40.6,    18.211,   79.31, 0.23,  245.94, 0.31, -911.60, 0.34
 J0922-8010 ,140.582088029,-80.177970762,  2MASS 09221952-8010399 ,2008AJ....136.1290R, 5196015013380778624,  0.05,       ...,                ...,     L2:: ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.276,     0.054,    14.285,     0.035,    13.681,     0.047,    13.132,     0.025,    12.802,     0.025,    11.910,     0.215,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.326,     0.007,     139.7,     0.8,    21.781,     0.228,      26.8,     5.6,    18.688,     0.029,     268.8,     7.1,    19.989,   33.60, 0.61,   29.45, 1.05,  -50.85, 1.21
 J0925+3216 ,141.294473076, 32.271735814,ULAS J092510.70+321618.7 ,2016A&A...589A..49S,  701159320947942528,  0.11,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.101,     0.044,    14.390,     0.042,    13.961,     0.053,    13.584,     0.026,    13.276,     0.031,    11.601,-99999.000,    20.961,-99999.000,    21.742,     0.071,    19.243,     0.012,    17.785,     0.005,    16.845,     0.007,    19.775,     0.006,     231.9,     1.2,    21.371,     0.183,      39.1,     6.6,    18.095,     0.032,     464.1,    13.9,    19.663,   18.60, 0.91,  -62.78, 1.08,  -50.91, 0.91
 J0927+6027 ,141.989264895, 60.463003294,  2MASS 09275741+6027464 ,2002AJ....123.3409H, 1038876756960706048,  0.03,       ...,                ...,       L1 ,2002AJ....123.3409H,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.520,     0.055,    14.743,     0.055,    14.231,     0.056,    13.860,     0.026,    13.563,     0.030,    12.335,-99999.000,    22.114,     0.520,    21.723,     0.215,    19.955,     0.013,    18.490,     0.018,    17.473,     0.011,    20.435,     0.009,     126.3,     1.0,    21.726,     0.352,      28.2,     9.1,    18.716,     0.031,     262.0,     7.5,    20.213,   19.21, 0.78,   -8.60, 1.58,   29.42, 1.39
 J0928-1603 ,142.164703544,-16.053438721,  2MASSW J0928397-160312 ,2000AJ....120..447K, 5682395393653392128,  0.10,       ...,                ...,       L2 ,2000AJ....120..447K,      L2: ,2013AJ....146..161M,      ... ,               ... ,    34.400,     3.900,2013AJ....146..161M,    15.322,     0.043,    14.292,     0.037,    13.615,     0.051,    13.157,     0.028,    12.845,     0.030,    12.529,     0.495,-99999.000,-99999.000,-99999.000,-99999.000,    19.768,     0.012,    18.406,     0.012,    17.408,     0.006,    20.297,     0.011,     143.5,     1.4,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.139,   32.31, 0.90, -162.45, 1.97,   26.59, 1.88
 J0931+2802 ,142.806058281, 28.039911458,  2MASS 09311309+2802289 ,2010AJ....139.1808S,  696088343256278272,  0.21,       ...,                ...,       L3 ,2010AJ....139.1808S,    L2.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.975,     0.035,    14.256,     0.042,    13.726,     0.037,    13.319,     0.026,    12.945,     0.027,    11.594,     0.222,-99999.000,-99999.000,-99999.000,-99999.000,    19.597,     0.019,    18.045,     0.004,    17.006,     0.008,    20.031,     0.007,     183.3,     1.2,    21.557,     0.206,      32.9,     6.3,    18.363,     0.052,     362.6,    17.2,    19.997,   31.95, 1.13,  253.93, 1.49, -311.75, 1.20
 J0931+5442 ,142.944152614, 54.707064145, SDSSJ093146.83+544227.1 ,2010AJ....139.1808S, 1024580361315032320,  0.21,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    16.080,     0.070,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.632,     0.010,     105.3,     0.9,    21.295,     0.268,      41.9,    10.3,    18.943,     0.042,     212.5,     8.1,    20.815,   10.06, 1.36, -140.69, 3.85, -122.05, 2.70
 J0932+6725 ,143.156152005, 67.420253049,  2MASS 09323750+6725153 ,2010AJ....139.1808S, 1068438849354968704,  0.07,       ...,                ...,       L0 ,2010AJ....139.1808S,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.914,     0.091,    15.365,     0.132,    14.986,     0.123,    14.598,     0.029,    14.273,     0.042,    12.200,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.188,     0.014,    18.726,     0.008,    17.784,     0.011,    20.735,     0.009,      95.8,     0.8,    20.378,     0.546,      97.6,    49.1,    19.019,     0.074,     198.3,    13.5,    20.619,   15.79, 1.04,   -2.74, 1.51, -158.30, 1.95
 J0933-0212 ,143.296551072, -2.204101836,ULAS J093311.18-021214.5 ,2016A&A...589A..49S, 3839336446318482176,  0.02,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.380,     0.053,    14.564,     0.068,    14.140,     0.067,    13.743,     0.026,    13.435,     0.032,    12.168,-99999.000,    21.711,-99999.000,    19.732,-99999.000,    19.763,     0.017,    18.230,     0.011,    17.270,     0.010,    20.205,     0.009,     156.0,     1.3,    20.710,     0.267,      71.9,    17.7,    18.511,     0.056,     316.5,    16.2,    19.947,   20.67, 1.02,   -5.80, 1.50,  -15.87, 1.30
 J0933+2654 ,143.366264048, 26.912771964,  2MASS 09332805+2654495 ,2008AJ....135..785W,  646251398178053376,  0.12,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.649,     0.051,    15.064,     0.056,    14.344,     0.058,    14.258,     0.029,    13.894,     0.041,    12.161,-99999.000,    23.890,     0.330,    22.061,     0.113,    19.681,     0.017,    18.204,     0.005,    17.310,     0.015,    20.185,     0.007,     159.0,     1.0,    20.724,     0.344,      71.0,    22.5,    18.521,     0.017,     313.6,     4.9,    20.336,   12.81, 0.87, -120.72, 1.28, -209.63, 0.94
 J0935-2934 ,143.866788617,-29.582853095,  2MASS 09352803-2934596 ,2008AJ....136.1290R, 5632725432610141568,  0.03,       ...,                ...,       L0 ,2008AJ....136.1290R,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.036,     0.029,    13.312,     0.029,    12.822,     0.027,    12.420,     0.022,    12.126,     0.023,    11.694,     0.206,-99999.000,-99999.000,    20.876,     0.037,    18.365,     0.004,    16.861,     0.003,    15.928,     0.006,    18.917,     0.006,     511.1,     2.7,    21.845,     0.234,      25.3,     5.4,    17.160,     0.010,    1098.9,     9.9,    18.910,   30.27, 0.51,   -5.36, 0.96,   69.58, 0.97
 J0936-0053 ,144.126734834, -0.884911072,ULAS J093630.49-005306.2 ,2016A&A...589A..49S, 3839585558716244096,  0.06,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.335,     0.054,    14.562,     0.060,    13.941,     0.068,    13.740,     0.027,    13.456,     0.033,    12.427,     0.461,-99999.000,-99999.000,    21.824,     0.038,    19.378,     0.014,    17.934,     0.008,    16.992,     0.011,    19.876,     0.007,     211.3,     1.3,    21.677,     0.464,      29.5,    12.6,    18.245,     0.036,     404.2,    13.6,    19.977,   19.31, 0.61, -120.78, 1.12,   57.26, 0.99
 J0936+0614 ,144.141299009,  6.249036670,ULAS J093633.88+061457.4 ,2016A&A...589A..49S, 3852521480520962048,  0.07,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.617,     0.033,    13.823,     0.025,    13.336,     0.039,    13.077,     0.024,    12.794,     0.028,    12.282,-99999.000,-99999.000,-99999.000,    21.386,     0.036,    18.715,     0.008,    17.289,     0.004,    16.365,     0.006,    19.222,     0.006,     386.0,     2.1,    21.861,     0.165,      24.9,     3.8,    17.550,     0.040,     766.8,    28.4,    19.368,   24.68, 0.58,   52.66, 0.79, -100.78, 0.66
 J0938+0443 ,144.745312360,  4.728663070,  2MASS 09385888+0443438 ,2010AJ....139.1808S, 3851468354540078208,  0.04,       ...,                ...,       L0 ,2010AJ....139.1808S,       M8 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.243,     0.052,    14.498,     0.052,    14.004,     0.065,    13.801,     0.026,    13.605,     0.036,    11.958,-99999.000,    21.576,-99999.000,    21.925,     0.048,    19.389,     0.022,    17.954,     0.007,    17.055,     0.013,    19.969,     0.010,     193.9,     1.9,    21.040,     0.310,      53.0,    15.1,    18.247,     0.045,     403.4,    16.6,    19.691,   15.64, 0.81,   -4.62, 1.10,  -41.08, 1.06
 J0939+3412 ,144.776535238, 34.215669853,  2MASS 09390651+3412574 ,2008AJ....135..785W,  797324875655660288,  0.07,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.584,     0.051,    14.883,     0.056,    14.296,     0.061,    14.051,     0.027,    13.631,     0.035,    11.908,-99999.000,    24.490,     0.340,    21.706,     0.131,    19.756,     0.012,    18.317,     0.009,    17.333,     0.013,    20.256,     0.008,     148.9,     1.1,    20.906,     0.324,      60.0,    17.9,    18.573,     0.034,     298.8,     9.4,    20.283,   16.26, 1.19,  -98.20, 1.30,  -73.97, 1.06
 J0940+5650 ,145.179795796, 56.846921250,  2MASS 09404316+5650492 ,2008AJ....135..785W, 1025241335308656384,  0.10,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.705,     0.056,    14.900,     0.070,    14.277,     0.054,    14.110,     0.026,    13.866,     0.032,    12.760,     0.406,    23.041,     0.540,    22.015,     0.014,    19.866,     0.024,    18.392,     0.009,    17.457,     0.007,    20.353,     0.007,     136.2,     0.9,    21.681,     0.230,      29.4,     6.2,    18.668,     0.041,     273.9,    10.3,    20.325,   14.93, 0.74,   -8.87, 1.25,  -24.86, 1.17
 J0940+2946 ,145.198938689, 29.781215331,  2MASS 09404793+2946534 ,2010AJ....139.1808S,  696581955256736896,  0.31,       ...,                ...,       L1 ,2010AJ....139.1808S,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.292,     0.068,    14.335,     0.065,    13.921,     0.051,    13.506,     0.024,    13.252,     0.030,    12.509,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.796,     0.019,    18.329,     0.004,    17.331,     0.010,    20.321,     0.009,     140.3,     1.1,    21.530,     0.353,      33.8,    11.0,    18.562,     0.052,     301.8,    14.6,    20.096,   17.74, 1.18, -133.24, 2.07,  -55.99, 1.90
 J0943+1519 ,145.958734449, 15.319179650,  2MASS 09435026+1519095 ,2010AJ....139.1808S,  619348990052282368,  0.25,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.745,     0.065,    15.031,     0.086,    14.564,     0.071,    14.071,     0.028,    13.836,     0.039,    12.642,-99999.000,-99999.000,-99999.000,    22.418,     0.169,    20.117,     0.026,    18.706,     0.012,    17.751,     0.018,    20.661,     0.010,     102.5,     1.0,    21.721,     0.208,      28.3,     5.4,    18.991,     0.062,     203.4,    11.6,    20.616,   20.73, 1.65, -133.59, 2.65,  -37.47, 1.97
 J0944+3131 ,146.011833834, 31.525479564,  2MASSW J0944027+313132 ,2000AJ....120..447K,  792979021589160064,  0.05,       ...,                ...,       L2 ,2000AJ....120..447K,     L1.5 ,2014ApJ...794..143B,       L3 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.495,     0.048,    14.629,     0.047,    14.007,     0.042,    13.595,     0.025,    13.261,     0.030,    12.065,-99999.000,-99999.000,-99999.000,    21.879,     0.205,    20.092,     0.027,    18.668,     0.008,    17.659,     0.011,    20.622,     0.012,     106.3,     1.2,    21.372,     0.312,      39.1,    11.2,    18.861,     0.042,     229.4,     8.9,    20.345,   24.35, 1.78,   36.93, 2.40,  -66.62, 1.67
 J0947+0617 ,146.960177079,  6.286476541,ULAS J094750.55+061712.6 ,2016A&A...589A..49S, 3853102164394132352,  0.13,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.487,     0.034,    13.674,     0.027,    13.229,     0.031,    12.899,     0.024,    12.665,     0.026,    12.379,     0.430,-99999.000,-99999.000,    21.052,     0.027,    18.650,     0.012,    17.167,     0.010,    16.263,     0.009,    19.126,     0.004,     421.6,     1.6,    20.724,     0.261,      70.9,    17.1,    17.475,     0.019,     821.6,    14.0,    19.238,   24.54, 0.48, -237.08, 0.67, -171.78, 0.65
 J0953-1014 ,148.338278793,-10.239362378,  2MASS 09532126-1014205 ,2007AJ....133..439C, 3769934860057100672,  0.14,      MG; ,2015ApJS..219...33G,       L0 ,2007AJ....133..439C,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.469,     0.028,    12.644,     0.027,    12.142,     0.022,    11.769,     0.022,    11.413,     0.021,    10.728,     0.118,-99999.000,-99999.000,    20.471,     0.028,    18.000,     0.004,    16.466,     0.003,    15.440,     0.005,    18.415,     0.003,     811.5,     2.2,    21.505,     0.215,      34.6,     6.8,    16.775,     0.014,    1565.9,    19.8,    18.194,   27.89, 0.39,  -82.39, 0.75,  -66.72, 0.80
 J0959+3125 ,149.787647067, 31.432617228, SDSSJ095908.97+312557.3 ,2010AJ....139.1808S,  745029319499693568,  0.11,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.420,     0.050,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.916,     0.007,     203.6,     1.2,    20.166,     0.457,     118.6,    49.9,    18.259,     0.018,     399.3,     6.5,    20.155,   13.72, 0.64,   66.14, 1.13,   14.66, 0.94
 J0959+3641 ,149.819600540, 36.699244464, SDSSJ095916.66+364157.6 ,2010AJ....139.1808S,  796722274565321600,  0.08,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.940,     0.080,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.449,     0.009,     124.7,     1.1,    21.073,     0.228,      51.5,    10.8,    18.765,     0.036,     250.5,     8.4,    20.675,   14.02, 1.43,   41.33, 1.71,  -27.39, 1.54
 J1004+5022 ,151.085064904, 50.382282421,               G 196-3 B ,1998SCI...282.1309R,  824017070904063488,  0.16,    VB;MG;,2014ApJ...783..121G,   L3Vl-G ,2008ApJ...689.1295K,  L3Int-G ,2013ApJ...772...79A,      ... ,               ... ,    48.980,     2.320,2016ApJ...833...96L,    14.831,     0.047,    13.648,     0.043,    12.778,     0.034,    11.700,     0.023,    11.134,     0.024,    10.273,     0.068,-99999.000,-99999.000,    21.621,     0.056,    19.473,     0.014,    18.147,     0.010,    17.044,     0.019,    20.170,     0.009,     161.2,     1.3,    20.969,     0.225,      56.6,    11.7,    18.381,     0.027,     356.7,     8.7,    19.431,   44.35, 0.81, -137.82, 0.93, -208.52, 1.67
 J1004-3335 ,151.165624939,-33.590167841,   2MASSWJ1004392-333518 ,2002ApJ...575..484G, 5458784415378809728,  0.28,      VB; ,2005AN....326..974S,       L4 ,2002ApJ...575..484G,    L4.5: ,2014ApJ...794..143B,      ... ,               ... ,    54.800,     5.600,2011AJ....141...54A,    14.480,     0.035,    13.490,     0.036,    12.924,     0.024,    12.285,     0.082,    11.998,     0.072,    12.667,     0.538,-99999.000,-99999.000,-99999.000,-99999.000,    19.226,     0.014,-99999.000,-99999.000,-99999.000,-99999.000,    19.615,     0.004,     268.8,     0.9,    21.449,     0.184,      36.4,     6.2,    17.876,     0.021,     568.2,    11.1,    19.754,   53.28, 0.57,  345.78, 0.91, -354.29, 0.94
 J1004-1318 ,151.167354285,-13.306126728,   DENIS J1004403-131818 ,2010A&A...517A..53M, 3765325471089276288,  0.13,       ...,                ...,       L0 ,2010A&A...517A..53M,      L1: ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.685,     0.037,    13.883,     0.036,    13.357,     0.044,    12.783,     0.023,    12.495,     0.024,    12.176,     0.432,-99999.000,-99999.000,    21.466,     0.079,    19.442,     0.020,    17.895,     0.007,    16.856,     0.006,    19.866,     0.008,     213.4,     1.6,    21.115,     0.340,      49.5,    15.5,    18.223,     0.040,     412.6,    15.0,    19.598,   40.71, 0.66, -124.97, 1.18, -196.68, 0.88
 J1004+6146 ,151.176952531, 61.774318432,  2MASS 10044261+6146287 ,2008AJ....135..785W, 1051212349711087488,  0.05,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.547,     0.055,    14.787,     0.071,    14.283,     0.062,    13.986,     0.024,    13.708,     0.028,    12.761,     0.415,    24.590,     0.670,    22.032,     0.183,    19.682,     0.014,    18.209,     0.011,    17.267,     0.010,    20.210,     0.006,     155.4,     0.9,    21.556,     0.193,      33.0,     5.9,    18.564,     0.021,     301.4,     5.9,    20.361,   15.01, 0.65,  -78.13, 0.65,  -69.45, 0.95
 J1008+4707 ,152.185411043, 47.126663253,  2MASS 10084466+4707388 ,2008AJ....135..785W,  822501084886320128,  0.08,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.933,     0.091,    15.242,     0.107,    14.910,     0.120,    14.474,     0.028,    14.176,     0.041,    12.612,-99999.000,    24.160,     0.450,    22.680,     0.180,    20.135,     0.015,    18.677,     0.006,    17.690,     0.014,    20.645,     0.011,     104.1,     1.1,    21.565,     0.418,      32.7,    12.6,    18.989,     0.076,     203.9,    14.2,    20.711,   10.41, 1.58,  -97.47, 2.03, -159.67, 3.39
 J1011+3826 ,152.771064892, 38.437345362,  2MASS 10110527+3826186 ,2008AJ....135..785W,  802502342771671424,  0.11,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.926,     0.035,    14.201,     0.037,    13.771,     0.034,    13.421,     0.025,    13.145,     0.028,    11.986,-99999.000,    23.660,     0.250,    21.631,     0.190,    19.102,     0.008,    17.633,     0.009,    16.739,     0.020,    19.628,     0.007,     265.6,     1.6,    20.495,     0.341,      87.6,    27.5,    17.907,     0.026,     552.0,    13.4,    19.752,   17.02, 0.73, -159.93, 0.96, -235.06, 1.05
 J1013-1356 ,153.280913162,-13.943673016,  SSSPMJ10130734-1356204 ,2004A&A...425..519S, 3753081236588280192,  0.39,       ...,                ...,   sdM9.5 ,2004A&A...425..519S,    usdL0 ,2007ApJ...657..494B,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.621,     0.032,    14.382,     0.049,    14.398,     0.078,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.971,     0.002,    1221.4,     2.4,    20.365,     0.106,      98.7,     9.6,    16.550,     0.008,    1926.1,    14.0,    19.884,   17.87, 0.22,   68.07, 0.34,-1029.79, 0.29
 J1013+3520 ,153.366509708, 35.347441273,  2MASS 10132796+3520536 ,2008AJ....135..785W,  753347537280600832,  0.08,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.296,     0.029,    13.551,     0.027,    13.036,     0.030,    12.735,     0.024,    12.472,     0.024,    12.043,     0.357,    23.090,     0.180,    20.835,     0.040,    18.510,     0.005,    17.083,     0.003,    16.134,     0.004,    19.006,     0.004,     471.1,     1.6,    21.225,     0.319,      44.7,    13.1,    17.381,     0.012,     896.5,     9.8,    19.164,   29.32, 0.35,   -3.71, 0.47, -166.73, 0.49
 J1017+1308 ,154.281634455, 13.143858291,  2MASSI J1017075+130839 ,2003AJ....126.2421C, 3886930903070855936,  0.09,      UR; ,2003AJ....126.1526B,      L2: ,2003AJ....126.2421C,       L1 ,2003IAUS..211..197W,       L2 ,2016A&A...589A..49S,    30.200,     1.400,2012ApJS..201...19D,    14.096,     0.024,    13.284,     0.027,    12.710,     0.023,    12.310,     0.024,    12.056,     0.023,    11.762,     0.284,-99999.000,-99999.000,    20.719,     0.026,    18.528,     0.005,    17.120,     0.005,    16.160,     0.006,    19.117,     0.009,     425.3,     3.6,    21.315,     0.431,      41.2,    16.3,    17.349,     0.013,     923.2,    11.3,    18.989,   34.56, 0.82,   38.75, 1.59, -125.22, 1.19
 J1017+4310 ,154.426834304, 43.182295530,  2MASS 10174252+4310584 ,2010AJ....139.1808S,  805894095620995840,  0.05,       ...,                ...,       L1 ,2010AJ....139.1808S,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.548,     0.070,    14.894,     0.082,    14.517,     0.099,    13.944,     0.026,    13.648,     0.034,    12.062,-99999.000,-99999.000,-99999.000,    21.869,     0.152,    19.985,     0.014,    18.494,     0.011,    17.504,     0.007,    20.476,     0.010,     121.6,     1.1,    21.334,     0.384,      40.5,    14.3,    18.730,     0.051,     258.6,    12.1,    20.376,   19.37, 1.36,  -50.99, 1.61, -119.40, 2.39
 J1018-2909 ,154.743162834,-29.165300370,  2MASSW J1018588-290953 ,2002ApJ...575..484G, 5462412288353490944,  0.19,       ...,                ...,       L1 ,2002ApJ...575..484G,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,    35.300,     3.200,2011AJ....141...54A,    14.213,     0.030,    13.418,     0.024,    12.796,     0.023,    12.559,     0.024,    12.379,     0.024,    12.188,     0.327,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.144,     0.011,    16.152,     0.014,    19.084,     0.004,     438.3,     1.5,    21.999,     0.324,      21.9,     6.5,    17.452,     0.019,     839.6,    14.6,    19.086,   35.32, 0.47, -349.97, 0.72,  -92.13, 0.79
 J1019-2707 ,154.848787455,-27.121288171,   DENIS J1019245-270717 ,2010A&A...517A..53M, 5471876437768940416,  0.29,       ...,                ...,     L0.5 ,2010A&A...517A..53M,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.526,     0.030,    12.906,     0.023,    12.471,     0.022,    12.161,     0.023,    11.856,     0.022,    11.337,     0.151,-99999.000,-99999.000,    20.927,     0.153,    17.742,     0.010,    16.265,     0.004,    15.338,     0.006,    18.195,     0.003,     993.4,     2.4,    20.934,     0.126,      58.5,     6.8,    16.578,     0.009,    1878.1,    14.9,    18.355,   42.85, 0.24, -630.24, 0.41,   28.43, 0.33
 J1019-0148 ,154.913403608, -1.802861620,ULAS J101939.24-014810.2 ,2016A&A...589A..49S, 3830367661252627072,  0.11,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.606,     0.062,    14.888,     0.068,    14.363,     0.078,    14.041,     0.027,    13.756,     0.039,    12.354,-99999.000,    21.944,-99999.000,    21.844,     0.215,    19.626,     0.013,    18.198,     0.007,    17.330,     0.014,    20.164,     0.008,     162.1,     1.2,    20.988,     0.377,      55.6,    19.3,    18.468,     0.041,     329.4,    12.3,    20.150,   10.07, 1.20,  -70.28, 1.36,   -8.24, 1.64
 J1022+0200 ,155.519599591,  2.011481078,  2MASS 10220489+0200477 ,2008AJ....135..785W, 3856498658891737728,  0.17,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,       L0 ,2016A&A...589A..49S,    34.550,     2.030,2016ApJ...833...96L,    14.100,     0.032,    13.398,     0.032,    12.899,     0.032,    12.625,     0.024,    12.338,     0.028,    11.528,     0.277,    22.840,     0.160,    20.621,     0.025,    18.309,     0.004,    16.857,     0.006,    15.945,     0.001,    18.792,     0.004,     573.6,     2.3,    21.490,     0.251,      35.1,     8.1,    17.130,     0.027,    1129.5,    28.4,    18.841,   33.13, 0.37, -179.65, 0.59, -417.81, 0.64
 J1022+4114 ,155.561284472, 41.240093990,              HD 89744 B ,2001AJ....122.1989W,  804745827527463808,  0.13,      VB; ,2001AJ....122.1989W,       L0 ,2001AJ....122.1989W,      ... ,               ... ,      ... ,               ... ,    25.360,     0.310,2007A&A...474..653V,    14.901,     0.037,    14.022,     0.033,    13.608,     0.039,    13.185,     0.024,    12.938,     0.026,    12.036,-99999.000,-99999.000,-99999.000,    20.224,     0.023,    19.051,     0.012,    17.676,     0.009,    16.681,     0.016,    19.659,     0.009,     258.2,     2.2,    20.856,     0.220,      62.8,    12.8,    17.869,     0.038,     571.6,    20.0,    19.469,   25.96, 0.95, -119.93, 0.98, -140.08, 1.07
 J1022+5825 ,155.694258578, 58.426103508,             2MUCD 20373 ,2008AJ....136.1290R, 1047188004010109440,  0.50,       ...,                ...,   L1Vl-G ,2008ApJ...689.1295K,       L1 ,2013ApJ...772...79A,      ... ,               ... ,    52.610,     3.130,2016ApJ...833...96L,    13.499,     0.026,    12.642,     0.032,    12.160,     0.025,    11.769,     0.023,    11.507,     0.020,    11.156,     0.137,-99999.000,-99999.000,-99999.000,-99999.000,    17.873,     0.015,-99999.000,-99999.000,    15.481,     0.009,    18.300,     0.002,     902.7,     1.5,    21.434,     0.141,      36.9,     4.8,    16.692,     0.008,    1690.1,    12.9,    18.387,   54.33, 0.31, -810.78, 0.34, -736.96, 0.31
 J1024+6245 ,156.149787267, 62.753681711, SDSSJ102436.10+624514.0 ,2010AJ....139.1808S, 1052245650122603776,  0.05,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.680,     0.070,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    21.917,     0.146,    21.576,     0.183,    21.462,     0.156,-99999.000,-99999.000,-99999.000,-99999.000,    20.424,     0.006,     127.6,     0.7,    21.157,     0.173,      47.6,     7.6,    18.720,     0.028,     261.1,     6.6,    20.241,   12.45, 0.74,  -69.00, 1.12,  -49.08, 1.22
 J1029+1626 ,157.342021800, 16.446177952,  2MASSI J1029216+162652 ,2000AJ....120..447K, 3889368043607829376,  0.30,       ...,                ...,     L2.5 ,2000AJ....120..447K,       L3 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.294,     0.027,    13.331,     0.027,    12.623,     0.021,    12.072,     0.023,    11.800,     0.023,    11.374,     0.173,-99999.000,-99999.000,-99999.000,-99999.000,    18.730,     0.007,    17.370,     0.012,    16.409,     0.016,    19.247,     0.005,     377.0,     1.8,    21.075,     0.313,      51.4,    14.8,    17.671,     0.025,     685.8,    15.8,    19.236,   52.34, 0.74,  355.23, 0.98, -364.36, 0.92
 J1032+3300 ,158.104747525, 33.011035668,  2MASS 10322521+3300433 ,2008AJ....135..785W,  748553877036649216,  0.26,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.259,     0.051,    14.561,     0.060,    13.939,     0.041,    13.659,     0.025,    13.420,     0.032,    12.078,     0.350,    24.120,     0.360,    21.632,     0.014,    19.427,     0.010,    18.005,     0.007,    17.041,     0.011,    19.942,     0.005,     198.8,     0.8,    21.229,     0.188,      44.6,     7.7,    18.285,     0.015,     389.8,     5.5,    20.020,   21.02, 0.74,  -50.88, 1.17, -214.62, 1.09
 J1032+0647 ,158.227959731,  6.784695761,ULAS J103254.74+064705.7 ,2016A&A...589A..49S, 3862688325240509056,  0.08,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.841,     0.096,    14.888,     0.073,    14.521,     0.112,    14.006,     0.028,    13.870,     0.044,    12.020,-99999.000,-99999.000,-99999.000,    22.080,     0.190,    20.056,     0.018,    18.672,     0.007,    17.694,     0.007,    20.598,     0.012,     108.7,     1.2,    21.304,     0.500,      41.6,    19.1,    18.851,     0.036,     231.3,     7.7,    20.559,   14.04, 1.36,  -83.70, 1.86, -135.43, 1.54
 J1033+1216 ,158.288800172, 12.273488994,  2MASS 10330903+1216265 ,2008AJ....135..785W, 3883066123993750144,  0.08,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.065,     0.040,    14.444,     0.052,    13.953,     0.048,    13.637,     0.026,    13.280,     0.039,    11.481,-99999.000,    24.050,     0.530,    21.441,     0.028,    19.346,     0.020,    17.953,     0.037,-99999.000,-99999.000,    19.902,     0.008,     206.3,     1.5,    22.255,     0.471,      17.3,     7.5,    18.252,     0.021,     401.7,     7.7,    19.783,   21.40, 0.70,  237.11, 1.17, -120.88, 0.99
 J1034+0350 ,158.524975883,  3.836973104,  2MASS 10340564+0350164 ,2010AJ....139.1808S, 3856980966539068544,  0.27,       ...,                ...,       L0 ,2010AJ....139.1808S,     M8.5 ,2014ApJ...794..143B,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.695,     0.044,    14.020,     0.044,    13.625,     0.047,    13.223,     0.024,    12.955,     0.029,    12.038,-99999.000,-99999.000,-99999.000,    21.208,     0.028,    18.884,     0.007,    17.462,     0.009,    16.519,     0.006,    19.369,     0.005,     337.1,     1.4,    21.600,     0.252,      31.7,     7.3,    17.763,     0.015,     630.1,     8.8,    19.322,   22.67, 0.43,  336.00, 0.92, -221.74, 0.74
 J1035+2507 ,158.851293060, 25.127763427,  2MASSW J1035245+250745 ,2000AJ....120..447K,  724407502179323392,  0.30,       ...,                ...,       L1 ,2000AJ....120..447K,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.758,     0.028,    13.911,     0.031,    13.286,     0.028,    13.005,     0.024,    12.713,     0.026,    12.664,     0.529,-99999.000,-99999.000,    21.364,     0.039,    19.099,     0.007,    17.594,     0.006,    16.657,     0.007,    19.516,     0.005,     294.5,     1.4,    21.097,     0.442,      50.3,    20.5,    17.919,     0.018,     545.9,     8.9,    19.621,   31.27, 0.50, -182.63, 0.79, -298.78, 0.63
 J1036-3441 ,159.220864962,-34.695953976,  2MASSW J1036530-344138 ,2002ApJ...575..484G, 5444217638657849856,  0.20,       ...,                ...,       L6 ,2002ApJ...575..484G,      ... ,               ... ,      ... ,               ... ,    61.500,     9.100,2012ApJ...752...56F,    15.622,     0.048,    14.446,     0.035,    13.798,     0.043,    12.989,     0.023,    12.453,     0.024,    11.454,     0.185,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.877,     0.014,      84.1,     1.1,    21.618,     0.423,      31.2,    12.1,    19.137,     0.064,     177.9,    10.6,    20.630,   68.02, 1.72,  -42.16, 3.43, -454.95, 2.62
 J1037+4618 ,159.376685304, 46.307125650,  2MASS 10373041+4618267 ,2010AJ....139.1808S,  830670314547632256,  0.10,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.075,     0.080,    15.624,     0.132,    14.756,     0.072,    14.511,     0.030,    14.245,     0.045,    12.754,-99999.000,    22.826,-99999.000,    20.774,-99999.000,    20.182,     0.013,    18.718,     0.009,    17.707,     0.015,    20.723,     0.011,      96.8,     1.0,    21.698,     0.209,      28.9,     5.6,    19.022,     0.060,     197.6,    10.9,    20.500,   14.78, 1.23,   -9.14, 1.48,  -70.06, 1.93
 J1045-0149 ,161.347736981, -1.832756990,  2MASSI J1045240-014957 ,2002ApJ...575..484G, 3802665122192531712,  0.22,      MG; ,2008MNRAS.384.1399J,       L1 ,2002ApJ...575..484G,       L2 ,2013AJ....146..161M,     L1.5 ,2016A&A...589A..49S,    61.780,     1.460,2016ApJ...833...96L,    13.160,     0.024,    12.352,     0.025,    11.780,     0.023,    11.463,     0.023,    11.239,     0.021,    10.768,     0.109,-99999.000,-99999.000,    19.932,     0.022,    17.540,     0.003,    16.119,     0.007,    15.153,     0.009,    17.998,     0.002,    1191.8,     2.5,    21.388,     0.169,      38.5,     6.0,    16.388,     0.008,    2236.3,    16.8,    18.150,   58.66, 0.24, -507.70, 0.37,  -10.24, 0.30
 J1046+4441 ,161.577277595, 44.687005022,  2MASS 10461875+4441149 ,2010ApJS..190..100K,  781364918917080192,  0.07,       ...,                ...,      ... ,               ... ,L5 p(blue),2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.622,     0.058,    14.656,     0.058,    14.130,     0.053,    13.542,     0.025,    13.289,     0.029,    12.069,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.469,     0.015,    18.832,     0.014,    17.764,     0.018,    20.817,     0.012,      88.8,     1.0,    21.693,     0.212,      29.1,     5.7,    19.087,     0.041,     186.2,     7.0,    20.823,   28.06, 2.18, -160.34, 2.32, -101.53, 3.14
 J1047+4047 ,161.805700978, 40.446871741,               LP213-068 ,2000MNRAS.311..385G,  779689533779300736,  4.48,       ...,                ...,  M8.0+L0 ,2000MNRAS.311..385G,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    12.436,     0.022,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    16.931,     0.002,    3183.2,     6.8,    20.182,     0.107,     116.9,    11.5,    15.310,     0.007,    6037.2,    40.1,    16.992,   38.87, 0.45, -301.30, 0.55,  -34.40, 0.57
 J1047-1815 ,161.877762056,-18.265759837,      DENIS-P J1047-1815 ,1999AJ....118.2466M, 3555963059703156224,  0.16,       ...,                ...,     L2.5 ,1999AJ....118.2466M,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,    37.880,     1.910,2016ApJ...833...96L,    14.199,     0.029,    13.423,     0.030,    12.891,     0.030,    12.579,     0.024,    12.325,     0.023,    12.291,     0.472,-99999.000,-99999.000,    21.020,     0.030,    18.574,     0.007,    17.121,     0.001,    16.130,     0.006,    19.042,     0.004,     455.6,     1.8,    21.265,     0.195,      43.1,     7.7,    17.415,     0.011,     868.5,     8.7,    19.122,   35.32, 0.38, -364.81, 0.58,   46.19, 0.52
 J1048-5254 ,162.114415769,-52.904828998, DENIS-P J1048278-525418 ,2008MNRAS.383..831P, 5353652721316104832,  0.18,       ...,                ...,     L1.5 ,2008MNRAS.383..831P,      ... ,               ... ,      ... ,               ... ,    36.212,     0.077,2014A&A...565A..20S,    14.016,     0.030,    13.207,     0.031,    12.666,     0.026,    12.244,     0.023,    12.004,     0.023,    11.468,     0.111,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.888,     0.002,     525.2,     1.2,    21.093,     0.194,      50.5,     9.0,    17.221,     0.011,    1038.7,    10.7,    18.960,   36.36, 0.28, -239.36, 0.40,   48.08, 0.34
 J1048+0111 ,162.176500383,  1.198509363,  2MASS 10484281+0111580 ,2002AJ....123.3409H, 3808159454810609280,  0.19,       ...,                ...,       L1 ,2002AJ....123.3409H,       L4 ,2004A&A...416L..17K,      ... ,               ... ,    71.900,     7.400,2016ApJS..225...10F,    12.924,     0.023,    12.140,     0.022,    11.623,     0.024,    11.274,     0.023,    11.037,     0.021,    10.582,     0.111,-99999.000,-99999.000,    19.720,     0.010,    17.274,     0.003,-99999.000,-99999.000,    14.853,     0.002,    17.703,     0.002,    1564.1,     3.1,    20.915,     0.115,      59.5,     6.3,    16.090,     0.009,    2943.4,    25.6,    18.143,   66.46, 0.21, -440.01, 0.37, -231.47, 0.29
 J1049+2537 ,162.367696848, 25.623065931,  2MASS 10492824+2537231 ,2010AJ....139.1808S,  729885367894193280,  0.09,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.672,     0.058,    14.831,     0.067,    14.367,     0.064,    13.937,     0.026,    13.704,     0.037,    12.240,-99999.000,    22.683,-99999.000,    22.003,     0.163,    19.979,     0.015,    18.505,     0.012,    17.529,     0.011,    20.516,     0.012,     117.2,     1.3,    22.171,     0.369,      18.7,     6.4,    18.756,     0.045,     252.6,    10.4,    20.352,   21.30, 1.13,   -1.29, 2.09,   -1.12, 2.44
 J1051+3141 ,162.794651447, 31.691419152,  2MASS 10511071+3141303 ,2010AJ....139.1808S,  736689970481350784,  0.19,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.785,     0.060,    14.963,     0.056,    14.697,     0.082,    14.320,     0.028,    14.084,     0.041,    12.669,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.144,     0.014,    18.677,     0.016,    17.728,     0.011,    20.698,     0.017,      99.1,     1.6,    21.083,     0.230,      51.0,    10.8,    18.961,     0.034,     209.1,     6.7,    20.577,   14.20, 1.48,   14.66, 2.73,  -77.73, 2.26
 J1051+5613 ,162.827377607, 56.217716164,  2MASS 10511900+5613086 ,2008AJ....136.1290R,  851053031037729408,  0.16,       ...,                ...,       L2 ,2008AJ....136.1290R,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.244,     0.026,    12.423,     0.032,    11.905,     0.024,    11.525,     0.023,    11.267,     0.022,    10.782,     0.095,-99999.000,-99999.000,-99999.000,-99999.000,    17.629,     0.002,-99999.000,-99999.000,-99999.000,-99999.000,    18.077,     0.002,    1107.7,     2.4,    21.078,     0.120,      51.2,     5.7,    16.468,     0.007,    2077.6,    14.3,    18.128,   64.00, 0.19, -227.09, 0.28, -315.83, 0.30
 J1053+0452 ,163.334206773,  4.872574754,ULAS J105320.24+045222.2 ,2016A&A...589A..49S, 3816051852353680768,  0.10,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.830,     0.041,    14.059,     0.039,    13.673,     0.043,    13.280,     0.025,    12.942,     0.027,    12.089,     0.392,-99999.000,-99999.000,    21.665,     0.092,    19.019,     0.018,    17.529,     0.006,    16.630,     0.004,    19.546,     0.008,     286.3,     2.0,    22.244,     0.526,      17.5,     8.5,    17.870,     0.031,     571.0,    16.3,    19.581,   20.06, 0.90,  -84.77, 1.64, -177.31, 1.73
 J1053+6423 ,163.413063431, 64.397632859,  2MASS 10533931+6423515 ,2010AJ....139.1808S, 1055501338413128192,  0.03,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.316,     0.119,    15.343,     0.120,    15.159,     0.165,    14.770,     0.029,    14.530,     0.046,    12.221,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.263,     0.019,    18.811,     0.010,    17.994,     0.018,    20.847,     0.013,      86.4,     1.0,    21.885,     0.328,      24.3,     7.3,    19.055,     0.039,     191.8,     6.9,    20.827,   13.95, 1.78,  -56.13, 2.03,   -8.21, 1.97
 J1058+3031 ,164.560617413, 30.533324493,  2MASS 10581455+3031594 ,2008AJ....135..785W,  733413219670542464,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.624,     0.057,    15.072,     0.070,    14.599,     0.087,    14.210,     0.028,    13.928,     0.040,    12.554,-99999.000,    20.715,     0.340,    22.111,     0.169,    19.795,     0.013,    18.300,     0.010,    17.377,     0.008,    20.279,     0.011,     145.8,     1.5,    21.994,     0.574,      22.0,    11.6,    18.611,     0.042,     288.5,    11.1,    20.151,   16.99, 1.64,   -2.84, 1.98,   32.31, 2.91
 J1058-1548 ,164.698162200,-15.804658957,    DENIS-P J1058.7-1548 ,1997A&A...327L..25D, 3562717226488303360,  0.08,      MG; ,2015ApJ...798...73G,       L3 ,1999ApJ...519..802K,       L3 ,2004AJ....127.3553K,      ... ,               ... ,    55.880,     0.560,2016AJ....152...24W,    14.155,     0.035,    13.226,     0.025,    12.532,     0.029,    12.081,     0.024,    11.784,     0.022,    11.694,     0.266,-99999.000,-99999.000,    20.982,     0.062,    18.830,     0.013,    17.340,     0.005,    16.300,     0.007,    19.252,     0.005,     375.6,     1.6,    22.022,     0.378,      21.5,     7.5,    17.587,     0.015,     741.2,    10.4,    19.205,   54.65, 0.52, -258.07, 0.81,   31.10, 0.73
 J1059-2113 ,164.964673642,-21.219757897,  2MASSI J1059513-211308 ,2003AJ....126.2421C, 3549886711771965184,  0.52,       ...,                ...,       L1 ,2003AJ....126.2421C,      L3: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.556,     0.038,    13.754,     0.035,    13.210,     0.032,    12.957,     0.024,    12.628,     0.026,    12.017,     0.305,-99999.000,-99999.000,    21.536,     0.051,    19.078,     0.009,    17.567,     0.006,    16.546,     0.008,    19.510,     0.005,     296.1,     1.3,    21.682,     0.191,      29.4,     5.2,    17.803,     0.015,     607.7,     8.5,    19.685,   31.44, 0.75,   84.99, 1.22, -164.15, 1.00
 J1100+4957 ,165.039186871, 49.962409303,  2MASS 11000965+4957470 ,2008AJ....136.1290R,  833043374172123520,  0.10,       ...,                ...,     L3.5 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.282,     0.043,    14.192,     0.041,    13.474,     0.033,    12.970,     0.024,    12.622,     0.023,    12.246,     0.408,-99999.000,-99999.000,    22.148,     0.126,    20.019,     0.014,    18.486,     0.010,    17.461,     0.007,    20.441,     0.010,     125.6,     1.2,    22.236,     0.608,      17.6,     9.9,    18.714,     0.040,     262.6,     9.8,    20.275,   37.55, 1.52, -147.44, 1.22, -136.02, 1.84
 J1101+5440 ,165.449848645, 54.669152143, SDSSJ110148.04+544009.1 ,2010AJ....139.1808S,  855694340201773696,  0.39,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.360,     0.040,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.984,     0.005,     191.3,     0.9,    21.244,     0.222,      43.9,     9.0,    18.316,     0.024,     378.9,     8.5,    20.095,   11.08, 0.62,  -33.49, 0.78,    3.29, 0.73
 J1104+1959 ,166.005575379, 19.989888092,  2MASSI J1104012+195921 ,2003AJ....126.2421C, 3985153334796556928,  0.09,       ...,                ...,       L4 ,2003AJ....126.2421C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.380,     0.026,    13.476,     0.034,    12.950,     0.029,    12.345,     0.023,    12.084,     0.023,    11.771,     0.262,-99999.000,-99999.000,    21.393,     0.058,    19.327,     0.011,    17.618,     0.007,    16.582,     0.004,    19.608,     0.006,     270.6,     1.4,    21.861,     0.246,      24.9,     5.6,    17.939,     0.020,     536.0,    10.0,    19.619,   55.92, 0.44,   54.95, 1.03,  121.95, 0.68
 J1108+6830 ,167.125436641, 68.503789160,  2MASSW J1108307+683017 ,2000AJ....120.1085G, 1060313492785021312,  0.11,       ...,                ...,       L1 ,2000AJ....120.1085G,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.123,     0.024,    12.235,     0.021,    11.583,     0.019,    11.115,     0.023,    10.761,     0.020,    10.168,     0.049,-99999.000,-99999.000,    20.103,     0.030,    17.757,     0.004,    16.241,     0.003,    15.221,     0.002,    18.146,     0.002,    1040.1,     2.0,    21.237,     0.203,      44.2,     8.3,    16.520,     0.010,    1980.2,    17.8,    17.956,   61.35, 0.20, -237.64, 0.31, -198.08, 0.37
 J1109-1606 ,167.362055706,-16.115626046,  2MASS 11092745-1606515 ,2010AJ....139.1808S, 3559504797109475328,  0.23,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.970,     0.041,    14.348,     0.044,    13.892,     0.056,    13.642,     0.025,    13.340,     0.030,    12.650,     0.483,-99999.000,-99999.000,    21.400,     0.191,    19.298,     0.052,    17.627,     0.007,    16.687,     0.011,    19.656,     0.006,     258.8,     1.5,    21.343,     0.291,      40.1,    10.7,    17.955,     0.019,     528.1,     9.1,    19.807,   24.04, 0.73, -463.45, 1.18, -268.93, 1.16
 J1109+2353 ,167.409365680, 23.894046950,  2MASS 11093831+2353406 ,2010AJ....139.1808S, 3995289595054235520,  0.20,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.695,     0.054,    15.014,     0.056,    14.584,     0.065,    14.389,     0.029,    14.171,     0.044,    12.272,-99999.000,-99999.000,-99999.000,    22.447,     0.192,    19.987,     0.015,    18.554,     0.011,    17.638,     0.011,    20.545,     0.015,     114.1,     1.5,    19.212,     0.361,     285.6,    95.0,    18.701,     0.126,     265.8,    30.8,    20.507,   14.53, 2.48,  -62.98, 2.22, -114.02, 1.86
 J1112+3548 ,168.105556728, 35.802894557,               Gl 417 BC ,2000AJ....120..447K,  761918578311083264,  0.11,      VB; ,2003AJ....126.1526B,     L4.5 ,2000AJ....120..447K,       L5 ,2014ApJ...794..143B,      ... ,               ... ,    45.610,     0.440,2007A&A...474..653V,    14.584,     0.033,    13.499,     0.032,    12.721,     0.028,    11.981,     0.023,    11.653,     0.021,    11.036,     0.133,-99999.000,-99999.000,    21.557,     0.109,    19.467,     0.004,    17.836,     0.007,    16.853,     0.010,    19.986,     0.014,     191.0,     2.4,    21.154,     0.325,      47.8,    14.3,    18.133,     0.026,     448.5,    10.7,    19.665,   42.87, 1.10, -236.35, 2.13, -152.07, 2.11
 J1113-0002 ,168.320712197, -0.046374807,  2MASS 11131694-0002467 ,2002AJ....123.3409H, 3804048651417278976,  0.03,       ...,                ...,       L0 ,2002AJ....123.3409H,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.080,     0.036,    14.297,     0.045,    13.803,     0.051,    13.466,     0.025,    13.204,     0.031,    12.093,-99999.000,    21.613,     0.290,    21.773,     0.027,    19.434,     0.017,    17.999,     0.006,    16.992,     0.010,    19.896,     0.007,     207.5,     1.4,    20.171,     0.400,     118.1,    43.5,    18.321,     0.044,     377.0,    15.4,    19.738,   22.88, 0.92,   25.14, 1.54,  -13.95, 1.12
 J1122-3512 ,170.533637913,-35.211276552,  2MASS 11220826-3512363 ,2005AJ....130.2326T, 5399148382157293696,  0.21,       ...,                ...,      ... ,               ... ,       T2 ,2006ApJ...639.1095B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.019,     0.039,    14.358,     0.050,    14.383,     0.066,    13.944,     0.026,    12.820,     0.026,    11.787,     0.278,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.980,     0.011,      76.5,     0.8,    21.575,     0.163,      32.4,     4.9,    18.980,     0.044,     205.4,     8.4,    21.764,   74.86, 1.55, -142.83, 2.97, -259.37, 1.98
 J1122-3916 ,170.651261721,-39.269018041,  2MASSW J1122362-391605 ,2002ApJ...575..484G, 5395939835428619776,  0.02,       ...,                ...,       L3 ,2002ApJ...575..484G,   L3.5:: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.705,     0.060,    14.682,     0.047,    13.875,     0.053,    13.499,     0.024,    13.236,     0.028,    12.141,     0.343,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.795,     0.013,      90.7,     1.1,    21.420,     0.339,      37.4,    11.7,    19.067,     0.053,     189.7,     9.2,    20.578,   33.68, 1.60,   44.37, 3.08, -188.78, 2.06
 J1125+0556 ,171.270253620,  5.945103432,  2MASS 11250502+0556424 ,2010AJ....139.1808S, 3814316135810315904,  0.07,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.532,     0.057,    14.852,     0.069,    14.488,     0.092,    14.102,     0.027,    13.884,     0.042,    12.305,-99999.000,-99999.000,-99999.000,    21.586,     0.144,    19.957,     0.013,    18.447,     0.006,    17.479,     0.007,    20.457,     0.012,     123.7,     1.3,    21.058,     0.270,      52.2,    13.0,    18.608,     0.083,     289.4,    22.0,    20.321,   16.51, 1.12, -160.14, 2.09,   -4.88, 1.47
 J1126-5003 ,171.655188882,-50.063294730,  2MASS 11263991-5003550 ,2007MNRAS.378..901F, 5372923621096443008,  0.81,       ...,                ...,     L4.5 ,2008ApJ...674..451B,   L6.5 p ,2008ApJ...674..451B,      ... ,               ... ,    60.810,     1.960,2016AJ....152...24W,    13.997,     0.032,    13.284,     0.036,    12.829,     0.029,    12.218,     0.024,    11.942,     0.022,    11.584,     0.146,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.104,     0.003,     430.3,     1.1,    21.136,     0.131,      48.6,     5.9,    17.390,     0.012,     888.5,     9.7,    19.778,   61.63, 0.33,-1589.17, 0.49,  450.99, 0.41
 J1126+5816 ,171.696437532, 58.274770781,  2MASS 11264705+5816325 ,2010AJ....139.1808S,  858218720114699904,  0.12,       ...,                ...,       L3 ,2010AJ....139.1808S,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.837,     0.077,    15.112,     0.085,    14.543,     0.083,    14.228,     0.027,    13.948,     0.039,    12.212,-99999.000,-99999.000,-99999.000,    21.664,     0.193,    20.102,     0.016,    18.543,     0.009,    17.555,     0.009,    20.532,     0.009,     115.4,     0.9,    21.383,     0.169,      38.7,     6.0,    18.819,     0.045,     238.3,     9.9,    20.557,   18.41, 0.92,   70.09, 1.38, -222.93, 1.18
 J1127+4705 ,171.777185785, 47.096560475,  2MASS 11270661+4705481 ,2010AJ....139.1808S,  785733068161334656,  0.02,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.197,     0.034,    14.499,     0.033,    13.906,     0.043,    13.615,     0.025,    13.330,     0.029,    12.695,     0.502,    21.665,-99999.000,    21.982,     0.042,    19.509,     0.007,    18.013,     0.009,    17.062,     0.010,    19.988,     0.006,     190.7,     1.0,    21.113,     0.354,      49.6,    16.2,    18.286,     0.035,     389.4,    12.4,    19.982,   23.63, 0.80,  -54.40, 0.83,  -37.03, 0.96
 J1128-0152 ,172.028721399, -1.866947456,ULAS J112806.87-015200.5 ,2016A&A...589A..49S, 3796579875088499328,  0.25,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.876,     0.075,    15.162,     0.094,    14.758,     0.114,    14.366,     0.031,    14.068,     0.046,    11.951,-99999.000,    21.802,-99999.000,    19.982,-99999.000,    19.958,     0.028,    18.540,     0.003,    17.648,     0.013,    20.581,     0.014,     110.4,     1.5,    21.751,     0.275,      27.5,     7.0,    18.773,     0.055,     248.7,    12.6,    20.254,   15.13, 1.74,   47.69, 2.36,  -45.71, 1.44
 J1130-0052 ,172.646678266, -0.874255843, SDSSJ113035.14-005225.7 ,2010AJ....139.1808S, 3797121006607660800,  0.16,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.120,     0.040,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.565,     0.005,     281.3,     1.4,    21.586,     0.551,      32.1,    16.3,    17.914,     0.018,     548.4,     8.9,    19.855,   15.36, 0.58,   45.07, 1.00,  -94.37, 0.67
 J1138+6740 ,174.638085772, 67.677261350,  2MASS 11383308+6740403 ,2002AJ....123.3409H, 1058090348993305600,  0.06,       ...,                ...,       L0 ,2002AJ....123.3409H,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.215,     0.041,    14.482,     0.050,    13.950,     0.046,    13.650,     0.025,    13.367,     0.028,    12.770,-99999.000,    25.790,     0.590,    21.466,     0.170,    19.326,     0.054,    17.570,     0.020,-99999.000,-99999.000,    19.859,     0.005,     214.6,     1.0,    21.168,     0.256,      47.2,    11.1,    18.223,     0.017,     412.7,     6.6,    20.182,   21.79, 0.57,   17.86, 0.92, -137.03, 0.96
 J1139-0310 ,174.923923075, -3.168114140,  2MASS 11394192-0310039 ,2008AJ....135..785W, 3792303255892637184,  0.08,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.403,     0.030,    13.710,     0.032,    13.203,     0.037,    12.916,     0.023,    12.646,     0.026,    11.720,     0.279,    22.800,     0.200,    21.027,     0.025,    18.602,     0.008,    17.170,     0.004,    16.240,     0.010,    19.095,     0.004,     433.7,     1.7,    21.311,     0.331,      41.3,    12.6,    17.469,     0.015,     826.6,    11.6,    19.212,   26.70, 0.42, -163.81, 0.80,  -71.72, 0.57
 J1141+4116 ,175.434145674, 41.282298457,  2MASS 11414410+4116568 ,2008AJ....135..785W,  769093437143675776,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.683,     0.067,    14.784,     0.065,    14.567,     0.075,    14.174,     0.028,    13.921,     0.036,    11.852,-99999.000,    20.086,     0.400,    22.067,     0.004,    19.868,     0.012,    18.345,     0.012,    17.432,     0.006,    20.363,     0.008,     135.0,     1.0,    21.385,     0.232,      38.6,     8.2,    18.608,     0.033,     289.6,     8.8,    20.023,   13.19, 1.09,   43.30, 1.20,  -41.64, 1.09
 J1145+2317 ,176.488742136, 23.291265686,  2MASSW J1145572+231730 ,1999ApJ...519..802K, 4004016590642723584,  0.10,       ...,                ...,     L1.5 ,1999ApJ...519..802K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.385,     0.050,    14.549,     0.048,    13.945,     0.057,    13.537,     0.025,    13.262,     0.030,    12.596,-99999.000,-99999.000,-99999.000,    21.823,     0.079,    19.702,     0.016,    18.303,     0.013,    17.355,     0.009,    20.180,     0.011,     159.7,     1.7,    21.063,     0.475,      51.9,    22.7,    18.559,     0.051,     302.7,    14.2,    20.226,   24.03, 1.30,  137.08, 1.64,  -70.73, 1.93
 J1148+0203 ,177.021761375,  2.062709343,  2MASS 11480502+0203509 ,2002AJ....123.3409H, 3796518993926394624,  0.06,       ...,                ...,       L1 ,2002AJ....123.3409H,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.517,     0.073,    15.010,     0.109,    14.509,     0.116,    14.187,     0.028,    13.850,     0.037,    11.891,-99999.000,    23.900,     0.420,    22.270,     0.140,    19.894,     0.019,    18.252,     0.027,-99999.000,-99999.000,    20.252,     0.009,     149.5,     1.2,    21.631,     0.266,      30.8,     7.5,    18.509,     0.028,     317.0,     8.3,    20.488,   17.03, 1.04,  200.99, 1.97, -346.75, 1.70
 J1149-0153 ,177.300607327, -1.883591508,  2MASS 11491231-0153003 ,2010AJ....139.1808S, 3794336635144108032,  0.06,       ...,                ...,       L1 ,2010AJ....139.1808S,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.671,     0.037,    14.131,     0.044,    13.709,     0.066,    13.398,     0.026,    13.050,     0.030,    11.721,     0.289,-99999.000,-99999.000,    21.314,     0.024,    18.644,     0.012,    17.213,     0.005,    16.384,     0.005,    19.180,     0.003,     401.3,     1.0,    21.201,     0.196,      45.7,     8.3,    17.536,     0.011,     777.2,     7.6,    19.319,   21.56, 0.50, -169.65, 1.04,  -24.15, 0.44
 J1152+6432 ,178.208331422, 64.547850425,  2MASS 11525006+6432523 ,2010AJ....139.1808S,  864282728607238400,  0.27,       ...,                ...,       L2 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.599,     0.050,    14.640,     0.057,    14.086,     0.060,    13.728,     0.025,    13.421,     0.028,    12.868,     0.522,    23.534,-99999.000,    21.912,     0.194,    19.993,     0.017,    18.519,     0.018,    17.504,     0.012,    20.478,     0.008,     121.4,     0.9,    21.293,     0.281,      42.0,    10.9,    18.786,     0.051,     245.7,    11.5,    20.485,   13.91, 0.80,  -25.92, 1.45,  -20.21, 1.51
 J1153+5032 ,178.415787314, 50.536049413,  2MASS 11533966+5032092 ,2008AJ....136.1290R,  791085971801717632,  0.06,       ...,                ...,      L1: ,2008AJ....136.1290R,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.189,     0.029,    13.305,     0.026,    12.851,     0.026,    12.499,     0.023,    12.262,     0.023,    11.799,     0.211,    23.760,     0.360,    20.886,     0.024,    18.428,     0.005,    16.989,     0.004,    16.004,     0.007,    18.897,     0.002,     520.8,     1.0,    20.952,     0.120,      57.5,     6.4,    17.218,     0.015,    1041.0,    14.4,    19.141,   25.28, 0.33,   72.97, 0.28,   24.94, 0.40
 J1154+6234 ,178.645781752, 62.577263253,  2MASS 11543535+6234382 ,2008AJ....135..785W,  860080399458690432,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.401,     0.054,    14.804,     0.065,    14.259,     0.069,    13.939,     0.025,    13.677,     0.032,    12.230,-99999.000,    25.320,     0.690,    21.834,     0.213,    19.637,     0.012,    18.152,     0.007,    17.201,     0.014,    20.130,     0.010,     167.2,     1.5,    21.338,     0.227,      40.3,     8.4,    18.440,     0.029,     337.8,     8.9,    20.325,   19.15, 0.69, -153.36, 1.41,   -6.92, 1.15
 J1154-3400 ,178.675054127,-34.010791461,  2MASS 11544223-3400390 ,2003AJ....126.1526B, 3466649768834035712,  0.05,      MG; ,2015ApJS..219...33G,       L0 ,2008ApJ...689.1295K,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.195,     0.033,    13.331,     0.028,    12.851,     0.033,    12.360,     0.022,    12.048,     0.022,    11.557,     0.154,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.150,     0.003,     412.4,     1.2,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.923,   26.06, 0.34, -167.72, 0.49,   10.95, 0.36
 J1155-3727 ,178.914967166,-37.463268109,  2MASSW J1155395-372735 ,2002ApJ...575..484G, 3460806448649173504,  0.54,       ...,                ...,       L2 ,2002ApJ...575..484G,     L2.5 ,2014ApJ...794..143B,      ... ,               ... ,    84.360,     0.850,2016AJ....152...24W,    12.811,     0.024,    12.040,     0.026,    11.462,     0.021,    11.042,     0.023,    10.751,     0.020,    10.232,     0.058,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.647,     0.002,    1646.3,     2.4,    20.852,     0.093,      63.1,     5.4,    16.044,     0.011,    3069.0,    31.6,    17.902,   84.57, 0.19,   43.08, 0.24, -790.91, 0.16
 J1157-4844 ,179.449958552,-48.745311519, DENIS-P J1157480-484442 ,2008MNRAS.383..831P, 5371170445500507904,  0.03,       ...,                ...,    L0.5: ,2008MNRAS.383..831P,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,    34.633,     0.082,2014A&A...565A..20S,    14.007,     0.034,    13.326,     0.032,    12.793,     0.029,    12.483,     0.028,    12.240,     0.029,    11.876,     0.212,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.778,     0.002,     580.7,     0.8,    21.183,     0.101,      46.5,     4.3,    17.145,     0.006,    1113.9,     6.3,    18.799,   35.13, 0.24,  -65.20, 0.36,  -17.84, 0.25
 J1158-0008 ,179.629704080, -0.147604021,ULAS J115831.09-000850.4 ,2016A&A...589A..49S, 3795026681770171264,  0.09,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    16.149,     0.079,    15.539,     0.089,    14.839,     0.121,    14.610,     0.031,    14.332,     0.052,    12.494,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.238,     0.014,    18.789,     0.010,    17.879,     0.012,    20.763,     0.013,      93.3,     1.1,    21.321,     0.225,      41.0,     8.5,    19.002,     0.033,     201.4,     6.2,    20.785,   12.55, 1.90,   88.36, 3.15, -121.72, 2.40
 J1159+1528 ,179.879331229, 15.475095661,ULAS J115931.08+152830.3 ,2016A&A...589A..49S, 3925017577835779456,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.756,     0.033,    14.092,     0.034,    13.610,     0.035,    13.224,     0.024,    12.965,     0.028,    12.104,     0.380,-99999.000,-99999.000,    21.439,     0.084,    18.839,     0.011,    17.444,     0.008,    16.573,     0.006,    19.377,     0.004,     334.6,     1.1,    21.199,     0.157,      45.8,     6.6,    17.757,     0.016,     634.0,     9.4,    19.529,   14.54, 0.48, -104.74, 0.88,   -0.69, 0.48
 J1159+0057 ,179.910461506,  0.957399631,      DENIS-P J1159+0057 ,1999AJ....118.2466M, 3891237587037953152,  0.32,       ...,                ...,       L0 ,2002AJ....123.3409H,     L0.5 ,2014ApJ...794..143B,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.084,     0.028,    13.310,     0.025,    12.811,     0.030,    12.380,     0.024,    12.051,     0.022,    11.529,     0.213,    20.621,-99999.000,    20.963,     0.027,    18.460,     0.004,    16.965,     0.002,    15.994,     0.007,    18.902,     0.003,     518.2,     1.4,    21.238,     0.137,      44.2,     5.6,    17.243,     0.010,    1017.8,     9.9,    18.815,   31.06, 0.36,   21.32, 0.83,   -3.63, 0.35
 J1159+5409 ,179.918944903, 54.160714948,  2MASS 11594076+5409386 ,2010AJ....139.1808S,  792627865060597760,  0.04,       ...,                ...,       L2 ,2010AJ....139.1808S,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.216,     0.044,    14.339,     0.043,    13.755,     0.043,    13.456,     0.024,    13.208,     0.028,    12.610,     0.475,-99999.000,-99999.000,    21.675,     0.145,    19.615,     0.011,    18.192,     0.006,    17.212,     0.009,    20.135,     0.007,     166.5,     1.0,    21.207,     0.216,      45.5,     9.1,    18.466,     0.023,     329.8,     6.9,    20.056,   16.18, 0.73, -119.66, 1.05,    1.60, 1.09
 J1202+4204 ,180.707289826, 42.080149025,  2MASS 12025009+4204531 ,2008AJ....135..785W, 1537202850034988288,  0.23,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.499,     0.031,    13.694,     0.030,    13.259,     0.030,    12.944,     0.038,    12.650,     0.041,    12.079,     0.289,    23.420,     0.230,    21.460,     0.060,    18.874,     0.021,    17.402,     0.009,    16.369,     0.008,    19.321,     0.004,     352.4,     1.3,    21.362,     0.306,      39.4,    11.1,    17.673,     0.017,     684.6,    10.9,    19.420,   31.52, 0.41, -222.98, 0.55, -290.95, 0.48
 J1202-0227 ,180.719440552, -2.463303857,  2MASS 12025263-0227483 ,2008AJ....135..785W, 3601506205716698496,  0.02,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.737,     0.065,    15.040,     0.069,    14.374,     0.088,    14.119,     0.029,    13.866,     0.040,    12.326,-99999.000,    22.474,     0.490,    20.420,     0.220,    20.175,     0.046,    18.740,     0.010,    17.786,     0.024,    20.674,     0.010,     101.3,     1.0,    21.067,     0.278,      51.7,    13.3,    18.931,     0.062,     215.0,    12.2,    20.286,   19.16, 1.67,   22.29, 3.45,   30.72, 2.08
 J1203+0015 ,180.986976506,  0.262702292, SDSSJ120358.19+001550.2 ,2010AJ....139.1808S, 3698979462002285824,  0.56,       ...,                ...,       L5 ,2010AJ....139.1808S,       L5 ,2014ApJ...794..143B,       L4 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.006,     0.026,    13.056,     0.024,    12.476,     0.024,    11.900,     0.024,    11.645,     0.022,    11.160,     0.179,-99999.000,-99999.000,-99999.000,-99999.000,    18.886,     0.005,    17.212,     0.007,    16.225,     0.006,    19.159,     0.003,     409.0,     1.1,    20.445,     0.224,      91.8,    18.9,    17.456,     0.015,     836.6,    12.0,    19.290,   67.24, 0.56,-1217.63, 1.28, -282.62, 0.51
 J1204+3212 ,181.126872726, 32.216395943,  2MASSI J1204303+321259 ,2003AJ....126.2421C, 4026880286402654720,  0.08,       ...,                ...,       L0 ,2003AJ....126.2421C,       M9 ,2003IAUS..211..197W,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.818,     0.035,    13.091,     0.038,    12.515,     0.028,    12.213,     0.023,    11.981,     0.023,    11.524,     0.207,    22.760,     0.150,    20.479,     0.020,    18.204,     0.009,    16.719,     0.006,    15.770,     0.005,    18.623,     0.003,     670.2,     1.8,    20.946,     0.585,      57.8,    31.2,    16.998,     0.013,    1275.5,    15.5,    18.642,   41.20, 0.29,   74.34, 0.59,  -31.80, 0.52
 J1206+6242 ,181.543214216, 62.715791642,  2MASS 12061050+6242572 ,2010AJ....139.1808S, 1582931091957961600,  0.19,       ...,                ...,       L1 ,2010AJ....139.1808S,       L2 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.649,     0.070,    14.747,     0.067,    13.950,     0.070,    13.642,     0.025,    13.367,     0.029,    12.476,     0.371,    26.811,-99999.000,    22.061,     0.202,    20.023,     0.020,    18.531,     0.010,    17.582,     0.035,    20.583,     0.009,     110.2,     0.9,    21.643,     0.330,      30.4,     9.2,    18.796,     0.045,     243.4,    10.1,    20.742,   21.70, 0.94,  -60.88, 1.27,  -34.61, 1.46
 J1206-3937 ,181.708964088,-39.624365149,   DENIS J1206501-393725 ,2010A&A...517A..53M, 3459368076986593408,  0.08,       ...,                ...,       L2 ,2010A&A...517A..53M,       L2 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.316,     0.032,    13.598,     0.029,    13.094,     0.026,    12.786,     0.023,    12.511,     0.024,    11.969,     0.199,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.167,     0.003,     406.0,     1.0,    21.497,     0.186,      34.8,     6.0,    17.528,     0.012,     782.8,     8.5,    19.453,   37.54, 0.32,   39.34, 0.58, -102.61, 0.30
 J1207-3932A,181.889090576,-39.548439918,                TWA 27 A ,2002ApJ...575..484G, 3459372646830687104,  0.02,       ...,                ...,     M8 p ,2002ApJ...575..484G,  M8Int-G ,2013ApJ...772...79A,      ... ,               ... ,    19.099,     0.401,2008A&A...477L...1D,    12.995,     0.026,    12.388,     0.027,    11.945,     0.026,    11.574,     0.023,    11.017,     0.020,     9.469,     0.031,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.408,     0.002,    2052.7,     4.1,    20.059,     0.066,     130.9,     8.0,    15.851,     0.008,    3668.4,    26.3,    17.450,   15.52, 0.16,  -64.08, 0.23,  -23.72, 0.13
 J1207-3909 ,181.907748222,-39.151243689,  2MASS 12073804-3909050 ,2008AJ....136.1290R, 3459487137773152128,  0.04,       ...,                ...,      L2: ,2008AJ....136.1290R,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.689,     0.040,    13.817,     0.027,    13.244,     0.038,    12.852,     0.024,    12.552,     0.024,    12.339,     0.293,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.638,     0.004,     263.1,     0.9,    21.611,     0.173,      31.3,     5.0,    18.023,     0.010,     496.2,     4.5,    19.499,   24.25, 0.54, -141.98, 0.69,   33.30, 0.39
 J1207-3900 ,181.951119620,-39.001351123,  2MASS 12074836-3900043 ,2014ApJ...785L..14G, 3459492631038236416,  0.17,      MG; ,2014ApJ...785L..14G,       L0 ,2014ApJ...785L..14G,  L1Int-G ,2014ApJ...785L..14G,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.494,     0.058,    14.608,     0.049,    14.040,     0.060,    13.640,     0.024,    13.204,     0.027,    12.899,     0.506,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.614,     0.008,     107.1,     0.8,    22.327,     0.290,      16.2,     4.3,    18.935,     0.042,     214.1,     8.3,    20.250,   14.92, 0.90,  -61.49, 1.37,  -23.90, 0.82
 J1208+4452 ,182.090257828, 44.873504133,  2MASS 12082176+4452244 ,2008AJ....135..785W, 1539320573855169408,  0.05,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.926,     0.089,    15.114,     0.097,    14.711,     0.088,    14.417,     0.028,    14.142,     0.039,    12.053,-99999.000,    24.170,     0.380,    23.200,     0.290,    20.192,     0.014,    18.706,     0.006,    17.788,     0.015,    20.708,     0.009,      98.2,     0.8,    21.097,     0.120,      50.3,     5.6,    18.932,     0.035,     214.7,     6.9,    20.688,   10.53, 1.09,  -64.58, 1.43,   -0.64, 1.48
 J1209+3233 ,182.276676767, 32.558265046,  2MASS 12090655+3233264 ,2010AJ....139.1808S, 4026938869755899392,  0.09,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.301,     0.048,    14.611,     0.052,    14.170,     0.064,    13.930,     0.027,    13.568,     0.032,    12.216,     0.376,-99999.000,-99999.000,    21.739,     0.052,    19.668,     0.009,    18.038,     0.007,    17.079,     0.006,    20.069,     0.006,     176.9,     1.0,    21.603,     0.122,      31.6,     3.5,    18.357,     0.024,     364.7,     8.0,    20.051,   22.70, 0.77,  -99.26, 1.65,  198.27, 1.44
 J1209+5429 ,182.317517020, 54.497268721,  2MASS 12091619+5429499 ,2010AJ....139.1808S, 1573122103912249088,  0.02,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.518,     0.061,    14.662,     0.061,    14.224,     0.063,    13.720,     0.025,    13.587,     0.031,    12.328,-99999.000,    22.128,-99999.000,    21.744,     0.079,    19.845,     0.012,    18.396,     0.009,    17.438,     0.011,    20.354,     0.007,     136.1,     0.8,    21.434,     0.251,      36.9,     8.5,    18.707,     0.031,     264.3,     7.6,    20.186,   19.68, 0.84,    8.58, 1.31,   30.33, 1.12
 J1211+0406 ,182.875231210,  4.101741950,ULAS J121130.09+040607.5 ,2016A&A...589A..49S, 3893817767165654400,  0.13,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L4 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.528,     0.064,    14.546,     0.041,    14.023,     0.076,    13.466,     0.026,    13.136,     0.029,    12.341,     0.456,-99999.000,-99999.000,-99999.000,-99999.000,    20.265,     0.014,    18.801,     0.013,    17.766,     0.010,    20.724,     0.016,      96.8,     1.5,    21.404,     0.191,      37.9,     6.7,    18.966,     0.054,     208.1,    10.2,    20.674,   29.21, 1.86,  -91.00, 3.87, -226.54, 2.40
 J1212+6059 ,183.045273953, 60.996625359, SDSSJ121210.99+605948.0 ,2010AJ....139.1808S, 1582527910492327808,  0.38,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.870,     0.040,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.575,     0.005,     278.9,     1.2,    21.402,     0.301,      38.0,    10.5,    17.879,     0.018,     566.5,     9.5,    19.605,   13.96, 0.50,  -53.23, 0.83,   14.91, 0.71
 J1212+0206 ,183.141380136,  2.107289240,ULAS J121233.92+020627.0 ,2016A&A...589A..49S, 3699683699198329600,  0.06,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L2 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    16.128,     0.128,    15.002,     0.077,    14.192,     0.085,    14.048,     0.028,    13.869,     0.039,    12.258,-99999.000,-99999.000,-99999.000,    22.260,     0.064,    20.181,     0.015,    18.822,     0.009,    17.923,     0.010,    20.760,     0.011,      93.6,     0.9,    21.943,     0.108,      23.1,     2.3,    19.122,     0.046,     180.3,     7.6,    20.710,   18.06, 1.75,   43.96, 3.12, -115.49, 1.62
 J1213-0432 ,183.262338112, -4.545631828,  2MASSI J1213033-043243 ,2003AJ....126.2421C, 3597096309389074816,  0.13,       ...,                ...,       L5 ,2003AJ....126.2421C,       L4 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.683,     0.036,    13.648,     0.025,    13.014,     0.030,    12.376,     0.024,    12.076,     0.024,    11.052,     0.216,-99999.000,-99999.000,    21.376,     0.009,    19.597,     0.016,    17.888,     0.008,    16.844,     0.005,    19.884,     0.006,     209.7,     1.1,    20.936,     0.212,      58.4,    11.4,    18.132,     0.019,     448.7,     7.9,    19.706,   59.48, 1.02, -368.11, 2.22,  -34.60, 1.43
 J1214+1041 ,183.564303062, 10.695448513,ULAS J121415.48+104144.5 ,2016A&A...589A..49S, 3906481044446830336,  0.08,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.925,     0.050,    14.169,     0.039,    13.797,     0.060,    13.439,     0.025,    13.166,     0.030,    12.343,-99999.000,-99999.000,-99999.000,    21.496,     0.051,    19.181,     0.012,    17.665,     0.008,    16.725,     0.005,    19.608,     0.004,     270.6,     0.9,    20.860,     0.191,      62.6,    11.0,    17.910,     0.023,     550.3,    11.8,    19.698,   21.37, 0.49, -101.10, 1.04, -129.56, 0.50
 J1214+3721 ,183.639587530, 37.353339251,  2MASS 12143365+3721117 ,2008AJ....135..785W, 4030408065165389696,  0.05,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.188,     0.085,    15.495,     0.119,    15.070,     0.118,    14.684,     0.030,    14.406,     0.047,    12.288,-99999.000,    24.070,     0.390,    23.340,     0.330,    20.122,     0.023,    18.643,     0.016,    17.767,     0.012,    20.665,     0.012,     102.2,     1.1,    21.858,     0.316,      25.0,     7.3,    18.922,     0.046,     216.7,     9.1,    20.837,   10.45, 0.87, -116.10, 2.47,   10.14, 1.03
 J1215+0042 ,183.826115853,  0.715625077,ULAS J121518.27+004257.2 ,2016A&A...589A..49S, 3698542165611096064,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.533,     0.073,    14.905,     0.080,    14.242,     0.075,    13.967,     0.028,    13.765,     0.047,    11.876,-99999.000,-99999.000,-99999.000,    22.122,     0.175,    20.033,     0.027,    18.640,     0.006,    17.645,     0.007,    20.568,     0.012,     111.7,     1.3,    20.915,     0.236,      59.5,    12.9,    18.847,     0.032,     232.2,     6.7,    20.480,   21.92, 1.54,  -30.36, 2.92,  -97.02, 1.55
 J1219+0154 ,184.885218622,  1.908844198,ULAS J121932.54+015433.0 ,2017MNRAS.470.4885M, 3700975728440047872,  0.14,       ...,                ...,       L1 ,2017MNRAS.470.4885M,  -99999. ,               ... ,      L0: ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.997,     0.056,    14.315,     0.057,    13.785,     0.048,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    21.786,     0.137,    19.238,     0.008,    17.808,     0.008,    16.858,     0.009,    19.792,     0.007,     228.3,     1.4,    21.462,     0.242,      36.0,     8.0,    18.069,     0.033,     475.3,    14.4,    19.862,   18.93, 0.64,  -87.90, 1.41,  -73.92, 0.79
 J1219+6541 ,184.958627666, 65.693471853, SDSSJ121950.22+654136.5 ,2010AJ....139.1808S, 1681017832781354368,  0.06,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.610,     0.060,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.305,     0.008,     142.3,     1.1,    20.869,     0.351,      62.1,    20.1,    18.553,     0.055,     304.5,    15.4,    20.345,   13.87, 0.62,  -57.24, 1.41,    0.48, 1.37
 J1221+0257 ,185.364844663,  2.955304798,  2MASS 12212770+0257198 ,2008AJ....136.1290R, 3701479918946381184,  0.06,       ...,                ...,       L0 ,2008AJ....136.1290R,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    13.169,     0.023,    12.410,     0.025,    11.953,     0.026,    11.646,     0.022,    11.367,     0.022,    10.829,     0.145,    21.826,     0.064,    19.841,     0.016,    17.437,     0.006,    15.964,     0.004,    14.993,     0.007,    17.860,     0.003,    1353.7,     3.3,    20.923,     0.176,      59.1,     9.6,    16.227,     0.012,    2593.1,    28.5,    18.006,   53.95, 0.25, -145.35, 0.54,  -43.50, 0.28
 J1228+1101 ,187.051387751, 11.020242426,ULAS J122812.39+110113.4 ,2016A&A...589A..49S, 3907443052696049024,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.442,     0.064,    14.695,     0.065,    14.287,     0.084,    13.822,     0.026,    13.519,     0.034,    12.206,-99999.000,    21.677,-99999.000,    21.705,     0.147,    19.729,     0.014,    18.276,     0.008,    17.312,     0.009,    20.263,     0.007,     147.9,     1.0,    21.127,     0.265,      48.9,    11.9,    18.583,     0.024,     296.1,     6.5,    20.146,   18.92, 0.99,  -96.52, 2.07,  -66.88, 1.14
 J1228+5833 ,187.077639294, 58.561979377,  2MASS 12281851+5833419 ,2008AJ....135..785W, 1580883212896723456,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.910,     0.100,    15.212,     0.099,    14.894,     0.143,    14.354,     0.028,    14.021,     0.036,    12.279,-99999.000,    24.620,     0.500,    21.618,     0.163,    19.978,     0.012,    18.506,     0.010,    17.571,     0.006,    20.456,     0.007,     123.9,     0.8,    21.694,     0.232,      29.0,     6.2,    18.793,     0.036,     244.0,     8.1,    20.553,   16.17, 0.71,   56.96, 1.42,   67.10, 1.24
 J1228+0050 ,187.230592271,  0.845437247,  2MASS 12285538+0050440 ,2002AJ....123.3409H, 3696867742547253760,  0.02,       ...,                ...,       L0 ,2002AJ....123.3409H,      ... ,               ... ,      L2p ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.613,     0.061,    14.825,     0.059,    14.162,     0.077,    13.797,     0.026,    13.325,     0.036,    11.718,-99999.000,    22.870,-99999.000,    20.638,-99999.000,    20.115,     0.014,    18.540,     0.014,    17.513,     0.008,    20.566,     0.008,     111.9,     0.9,    21.444,     0.224,      36.6,     7.6,    18.756,     0.024,     252.5,     5.5,    20.081,   12.05, 1.40,  -39.55, 2.64,  -25.52, 1.49
 J1230+2827 ,187.687763203, 28.465913182,  2MASS 12304562+2827583 ,2009AJ....137..304S, 4010768695843696896,  0.22,       ...,                ...,      ... ,               ... ,       L1 ,2009AJ....137..304S,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.073,     0.088,    15.005,     0.081,    14.434,     0.062,    13.974,     0.026,    13.668,     0.034,    12.092,-99999.000,-99999.000,-99999.000,    21.802,     0.095,    20.257,     0.031,    18.979,     0.008,    18.089,     0.011,    20.905,     0.013,      81.9,     1.0,    21.557,     0.508,      33.0,    15.4,    19.271,     0.052,     157.2,     7.5,    20.593,   22.72, 2.62, -482.98, 3.24,  -56.23, 2.31
 J1231+4050 ,187.803316090, 40.841179821, SDSSJ123112.97+405027.9 ,2010AJ....139.1808S, 1533893010796907392,  0.23,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.240,     0.050,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.759,     0.004,     235.4,     0.9,    21.389,     0.178,      38.5,     6.3,    18.123,     0.025,     452.3,    10.2,    19.975,   15.20, 0.63, -155.08, 0.55,   32.42, 0.62
 J1231+4959 ,187.838902525, 49.989727390,  2MASS 12312141+4959234 ,2007AJ....133..439C, 1544612832556363136,  0.18,       ...,                ...,       L2 ,2007AJ....133..439C,     L3.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.617,     0.035,    13.709,     0.029,    13.135,     0.028,    12.602,     0.023,    12.291,     0.024,    11.947,     0.241,    22.263,-99999.000,    19.895,-99999.000,    19.189,     0.014,    17.118,-99999.000,    16.688,     0.014,    19.719,     0.006,     244.1,     1.3,    20.985,     0.161,      55.8,     8.3,    17.917,     0.016,     547.2,     8.3,    19.512,   27.41, 0.78,  -51.44, 0.85,  -15.51, 0.94
 J1232+0223 ,188.003123614,  2.395614636,  2MASS 12320085+0223441 ,2008AJ....135..785W, 3700467406177821952,  0.12,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.927,     0.085,    15.228,     0.071,    14.691,     0.113,    14.462,     0.032,    14.165,     0.052,    12.492,-99999.000,    25.270,     0.680,    22.410,     0.160,    20.264,     0.025,    18.837,     0.011,    17.890,     0.009,    20.778,     0.009,      92.1,     0.8,    21.271,     0.251,      42.9,     9.9,    19.129,     0.052,     179.1,     8.7,    20.786,   12.36, 1.45,  -98.80, 4.02,    1.23, 1.63
 J1240+1525 ,190.153271931, 15.421285002,  2MASS 12403680+1525172 ,2008AJ....135..785W, 3932745147418945152,  0.08,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.591,     0.051,    14.661,     0.055,    14.498,     0.057,    14.107,     0.027,    13.865,     0.036,    12.297,-99999.000,    19.784,     0.480,    21.869,     0.177,    19.795,     0.014,    18.325,     0.007,    17.367,     0.009,    20.316,     0.007,     140.9,     0.9,    21.519,     0.304,      34.1,     9.5,    18.644,     0.032,     280.0,     8.3,    20.035,   16.60, 1.07,  -23.99, 2.71,  -39.67, 1.04
 J1245+1204 ,191.312287563, 12.078160423,  2MASS 12451496+1204423 ,2010AJ....139.1808S, 3928077690494407936,  0.11,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    16.047,     0.081,    15.319,     0.107,    14.733,     0.086,    14.381,     0.029,    14.132,     0.046,    12.130,-99999.000,    22.770,-99999.000,    20.718,-99999.000,    20.467,     0.029,    19.015,     0.014,    18.052,     0.012,    20.980,     0.012,      76.5,     0.8,    21.564,     0.221,      32.7,     6.7,    19.326,     0.079,     149.5,    10.9,    20.649,   12.29, 3.02,  -10.58, 4.07,  -53.73, 2.44
 J1245+0156 ,191.381305933,  1.941870547,ULAS J124531.54+015630.9 ,2016A&A...589A..49S, 3702489820377895680,  0.07,       ...,                ...,      ... ,               ... ,      ... ,               ... ,    L0.5: ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.833,     0.161,    15.143,     0.159,    14.624,     0.129,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    22.069,-99999.000,    20.179,-99999.000,    19.921,     0.019,    18.620,     0.026,    17.537,     0.019,    20.612,     0.008,     107.3,     0.8,    20.733,     0.192,      70.4,    12.5,    18.733,     0.047,     258.1,    11.3,    20.288,   13.49, 1.24,  -62.00, 2.66,  -43.89, 1.89
 J1246-3139 ,191.623493479,-31.660324635,WISE J124629.65-313934.2 ,2011AJ....141...54A, 6160573275451466752,  0.25,       ...,                ...,      ... ,               ... ,      T2: ,2013ApJS..205....6M,      ... ,               ... ,    87.300,     3.200,2013AJ....146..161M,    15.024,     0.040,    14.186,     0.034,    13.974,     0.056,    13.316,     0.023,    12.402,     0.024,    11.316,     0.126,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.737,     0.012,      95.6,     1.1,    22.366,     0.371,      15.6,     5.3,    18.817,     0.046,     238.7,    10.1,    21.306,   86.34, 1.61,  -15.91, 2.89, -559.80, 2.54
 J1246+6150 ,191.677938943, 61.848261973,  2MASS 12464281+6150546 ,2008AJ....135..785W, 1580526868049397632,  0.02,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.121,     0.079,    15.314,     0.095,    14.794,     0.091,    14.798,     0.029,    14.510,     0.044,    12.972,     0.498,    24.330,     0.440,    22.970,     0.280,    20.106,     0.022,    18.663,     0.009,    17.800,     0.017,    20.675,     0.015,     101.2,     1.4,    21.389,     0.360,      38.5,    12.7,    18.898,     0.056,     221.5,    11.3,    20.864,   12.86, 1.08,  -51.12, 2.56,  -49.15, 2.31
 J1246+4027 ,191.695652075, 40.453719913,  2MASSW J1246467+402715 ,2000AJ....120..447K, 1521895105554830720,  0.13,       ...,                ...,       L4 ,2000AJ....120..447K,       L4 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.088,     0.046,    13.942,     0.037,    13.281,     0.039,    12.577,     0.023,    12.207,     0.023,    11.957,     0.247,-99999.000,-99999.000,    21.862,     0.053,    19.940,     0.021,    18.286,     0.013,    17.258,     0.009,    20.301,     0.005,     142.9,     0.7,    21.547,     0.137,      33.3,     4.2,    18.581,     0.024,     296.7,     6.5,    20.077,   44.17, 0.77,  129.01, 0.81, -103.37, 0.97
 J1249+4157 ,192.284724797, 41.957618660,  2MASS 12490872+4157286 ,2008AJ....135..785W, 1528191733769486720,  0.13,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.441,     0.046,    14.694,     0.057,    14.292,     0.054,    13.916,     0.026,    13.579,     0.031,    12.887,     0.542,    24.010,     0.430,    21.785,     0.189,    19.610,     0.030,    18.110,     0.011,    17.197,     0.008,    20.074,     0.005,     176.1,     0.8,    20.782,     0.163,      67.3,    10.1,    18.395,     0.025,     352.3,     8.2,    20.231,   19.04, 0.71, -292.43, 0.83,  -83.13, 0.96
 J1249+5413 ,192.338303357, 54.227506376, SDSSJ124921.22+541340.1 ,2010AJ....139.1808S, 1570382533253393536,  0.05,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.830,     0.030,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.523,     0.004,     292.5,     1.1,    21.829,     0.204,      25.6,     4.8,    17.869,     0.014,     571.6,     7.1,    19.565,   21.17, 0.39,  -21.56, 0.61,  -86.28, 0.53
 J1252+0347 ,193.158661920,  3.792973292,ULAS J125238.22+034735.0 ,2016A&A...589A..49S, 3704616555037021056,  0.17,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.988,     0.081,    15.170,     0.103,    14.630,     0.110,    14.409,     0.030,    14.145,     0.045,    11.901,-99999.000,-99999.000,-99999.000,    22.279,     0.255,    20.223,     0.016,    18.782,     0.006,    17.843,     0.009,    20.758,     0.011,      93.8,     0.9,    21.595,     0.171,      31.8,     5.0,    19.197,     0.054,     168.3,     8.4,    20.658,   14.17, 1.68, -266.68, 3.72,  -42.69, 1.84
 J1254+2938 ,193.656506569, 29.642232861,  2MASS 12543762+2938328 ,2008AJ....135..785W, 1464948134177402496,  0.04,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.456,     0.056,    14.596,     0.064,    14.178,     0.056,    13.777,     0.026,    13.484,     0.031,    11.957,     0.234,    21.839,     0.310,    21.919,     0.095,    19.678,     0.014,    18.234,     0.009,    17.272,     0.009,    20.360,     0.010,     135.3,     1.3,    21.269,     0.202,      43.0,     8.0,    18.476,     0.051,     326.9,    15.4,    19.991,   15.80, 2.01,  -57.66, 2.57,  -57.45, 2.18
 J1254-0122 ,193.722483224, -1.379356596,SDSSp J125453.90-012247.4,2000ApJ...536L..35L, 3688766613886655744,  0.14,       ...,                ...,       T2 ,2003AJ....126.2487B,       T2 ,2006ApJ...639.1095B,      T2p ,2016A&A...589A..49S,    84.900,     1.900,2002AJ....124.1170D,    14.891,     0.035,    14.090,     0.025,    13.837,     0.054,    13.314,     0.025,    12.406,     0.024,    10.972,     0.137,-99999.000,-99999.000,-99999.000,-99999.000,    21.768,     0.176,    18.703,     0.063,    17.146,     0.012,    20.883,     0.015,      83.6,     1.1,    21.579,     0.275,      32.3,     8.2,    18.893,     0.083,     222.7,    17.1,    21.163,   74.18, 2.31, -491.55, 4.39,  110.69, 3.21
 J1256-0224 ,194.152539193, -2.415809346,  2MASS 12563716-0224522 ,2009ApJ...694L.140S, 3685444645661181696,  0.28,       ...,                ...,  L3.5 sd ,2009AJ....138.1563B,      ... ,               ... ,      ... ,               ... ,    11.100,     2.880,2009A&A...493L..27S,    16.099,     0.105,    15.792,     0.148,    15.439,-99999.000,    15.210,     0.036,    15.005,     0.080,    12.406,-99999.000,-99999.000,-99999.000,    21.844,     0.161,    19.451,     0.017,    18.095,     0.021,    17.510,     0.010,    20.053,     0.006,     179.5,     1.1,    21.595,     0.224,      31.8,     6.6,    18.402,     0.025,     349.8,     8.2,    21.122,   12.55, 0.72, -511.25, 1.33, -300.64, 0.83
 J1256-6202 ,194.171072533,-62.034422523,    VVVJ12564163-6202039 ,2018MNRAS.474.1826S, 5863122429178232704,  0.61,       ...,                ...,     sdL7 ,2018MNRAS.474.1826S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    16.100,     0.010,    15.890,     0.020,    15.720,     0.030,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.750,     0.013,      94.4,     1.1,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    22.195,   14.94, 1.68,-1129.81, 3.25,   21.29, 2.56
 J1256+1514 ,194.190936971, 15.245434670,  2MASS 12564581+1514435 ,2008AJ....135..785W, 3931187929717364608,  0.01,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.133,     0.076,    15.393,     0.105,    14.920,     0.102,    14.675,     0.031,    14.390,     0.050,    12.527,-99999.000,    22.312,     0.620,    20.437,     0.960,    20.323,     0.021,    18.846,     0.013,    17.916,     0.018,    20.854,     0.010,      85.9,     0.8,    21.217,     0.281,      45.1,    11.7,    19.222,     0.057,     164.4,     8.6,    20.565,   13.12, 1.28,   10.77, 2.24,  -13.05, 1.71
 J1256+0146 ,194.236143209,  1.771047761,  2MASS 12565688+0146163 ,2008AJ....136.1290R, 3690613995284498688,  0.06,       ...,                ...,      L2: ,2008AJ....136.1290R,     L1.5 ,2014ApJ...794..143B,     L3.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.480,     0.030,    13.516,     0.031,    12.791,     0.030,    12.341,     0.024,    12.043,     0.023,    11.445,     0.180,-99999.000,-99999.000,    21.175,     0.058,    19.016,     0.006,    17.563,     0.008,    16.613,     0.005,    19.539,     0.004,     288.3,     1.0,    21.258,     0.184,      43.4,     7.3,    17.850,     0.014,     582.0,     7.2,    19.279,   28.55, 0.74, -209.39, 1.31,  -39.11, 1.06
 J1300+1912 ,195.173420471, 19.204235586,  2MASSW J1300425+191235 ,2000AJ....120.1085G, 3941342198772052352,  0.65,       ...,                ...,       L1 ,2000AJ....120.1085G,L3 p(blue),2008ApJ...674..451B,      ... ,               ... ,    70.400,     2.500,2016ApJS..225...10F,    12.717,     0.022,    12.080,     0.023,    11.624,     0.020,    11.242,     0.022,    10.985,     0.021,    10.375,     0.084,    21.549,     0.165,    19.536,     0.020,    17.148,     0.005,    15.537,     0.012,    14.561,     0.008,    17.481,     0.002,    1917.9,     2.7,    21.040,     0.104,      53.1,     5.1,    15.833,     0.008,    3728.3,    27.4,    17.949,   71.68, 0.20, -810.52, 0.33,-1248.53, 0.23
 J1300+4214 ,195.208491150, 42.246554089,             HIP 63506 C ,2014ApJ...792..119D, 1527731931750806016,  0.15,       ...,                ...,      ... ,               ... ,       L1 ,2014ApJ...792..119D,      ... ,               ... ,    23.540,     2.372,2007A&A...474..653V,    15.150,     0.042,    14.426,     0.045,    14.006,     0.047,    13.703,     0.026,    13.428,     0.029,    12.921,     0.507,-99999.000,-99999.000,    21.461,     0.188,    19.517,     0.024,    17.954,     0.011,-99999.000,-99999.000,    19.935,     0.004,     200.2,     0.8,    21.254,     0.197,      43.6,     7.9,    18.217,     0.025,     414.9,     9.6,    20.087,   23.22, 0.53, -391.03, 0.60,   23.94, 0.97
 J1301+5841 ,195.450664565, 58.684574785,  2MASS 13014817+5841043 ,2010AJ....139.1808S, 1578634642898321664,  0.23,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.099,     0.085,    15.452,     0.106,    14.862,     0.102,    14.444,     0.026,    14.185,     0.034,    12.349,-99999.000,    22.336,-99999.000,    20.447,-99999.000,    20.343,     0.017,    18.744,     0.025,    17.811,     0.017,    20.828,     0.013,      88.0,     1.0,    21.446,     0.251,      36.5,     8.4,    19.109,     0.042,     182.5,     7.0,    20.525,   14.44, 1.41,  -24.21, 3.54,    7.41, 2.03
 J1301-1510 ,195.477294221,-15.173255673,  2MASS 13015465-1510223 ,2008AJ....136.1290R, 3524663541367962624,  0.15,       ...,                ...,       L1 ,2008AJ....136.1290R,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.538,     0.037,    13.665,     0.027,    13.098,     0.030,    12.788,     0.024,    12.559,     0.025,    11.914,     0.259,    21.760,     0.164,    21.245,     0.066,    18.892,     0.006,    17.449,     0.005,    16.482,     0.007,    19.373,     0.004,     335.9,     1.3,    21.957,     0.318,      22.8,     6.7,    17.742,     0.023,     642.6,    13.3,    19.286,   32.27, 0.54, -107.94, 0.89,  -85.56, 0.58
 J1302+5126 ,195.645764239, 51.433025426,  2MASS 13023465+5126012 ,2008AJ....135..785W, 1557544674141786624,  0.13,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.543,     0.070,    15.024,     0.089,    14.367,     0.084,    14.145,     0.026,    13.918,     0.035,    12.719,-99999.000,    24.140,     0.480,    21.795,     0.176,    20.037,     0.036,    18.481,     0.009,    17.500,     0.019,    20.488,     0.008,     120.3,     0.8,    21.601,     0.271,      31.6,     7.9,    18.773,     0.023,     248.7,     5.2,    20.435,   17.18, 0.72,  192.50, 0.89, -145.61, 1.23
 J1304+0907 ,196.137705950,  9.118677017,  2MASS 13043318+0907070 ,2010AJ....139.1808S, 3734192764989221248,  0.14,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      L1: ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.287,     0.060,    14.569,     0.071,    13.950,     0.071,    13.643,     0.066,    13.315,     0.065,    12.235,     0.337,-99999.000,-99999.000,    21.904,     0.133,    19.636,     0.017,    18.190,     0.007,    17.208,     0.013,    20.173,     0.005,     160.8,     0.7,    21.349,     0.230,      39.9,     8.4,    18.484,     0.025,     324.5,     7.4,    20.025,   18.15, 0.77, -133.32, 1.77,   20.14, 1.29
 J1305-2541 ,196.415892809,-25.685039116,             Kelu-1 AabB ,1997ApJ...491L.107R, 6187779556809793024,  0.24,      UR; ,2008ARXIV0811.0556S,       L2 ,1999ApJ...519..802K,L0.5 p(red,2008ARXIV0811.0556S,      ... ,               ... ,    51.750,     1.160,2016AJ....152...24W,    13.414,     0.026,    12.392,     0.025,    11.747,     0.023,    11.251,     0.024,    10.922,     0.021,    10.418,     0.064,-99999.000,-99999.000,    20.254,     0.077,    17.990,     0.003,-99999.000,-99999.000,-99999.000,-99999.000,    18.658,     0.008,     649.1,     4.6,    21.436,     0.168,      36.8,     5.7,    16.788,     0.013,    1547.7,    18.4,    18.032,   53.85, 0.71, -313.48, 1.17,  -20.03, 0.82
 J1305+2046 ,196.420862997, 20.777978696,                 GJ 499C ,2003AJ....126.2421C, 3943239882828182784,  0.03,       ...,                ...,      L4: ,2003AJ....126.2421C,       L5 ,2013MNRAS.431.2745G,      ... ,               ... ,    53.180,     1.730,2007A&A...474..653V,    15.201,     0.053,    14.040,     0.042,    13.368,     0.039,    12.595,     0.024,    12.180,     0.023,    11.401,     0.179,    24.458,-99999.000,    21.482,-99999.000,    20.110,     0.017,    18.340,     0.006,    17.277,     0.007,    20.380,     0.007,     132.8,     0.8,    21.467,     0.279,      35.8,     9.2,    18.639,     0.020,     281.3,     5.2,    20.302,   50.43, 0.84,  -52.20, 1.82,   81.44, 1.08
 J1306+3820 ,196.571152417, 38.341521550,  2MASS 13061727+3820296 ,2008AJ....136.1290R, 1522768049067813504,  0.05,       ...,                ...,       L0 ,2008AJ....136.1290R,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.630,     0.031,    13.797,     0.040,    13.219,     0.035,    12.919,     0.024,    12.602,     0.024,    11.848,     0.211,-99999.000,-99999.000,    21.340,     0.065,    19.113,     0.007,    17.634,     0.009,    16.610,     0.005,    19.573,     0.004,     279.4,     1.1,    21.412,     0.214,      37.6,     7.4,    17.921,     0.019,     544.8,     9.6,    19.440,   28.80, 0.49, -154.47, 0.77,  -17.50, 0.62
 J1307+0246 ,196.891162273,  2.766678018,ULAS J130733.83+024602.1 ,2016A&A...589A..49S, 3692416064777472640,  0.14,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.051,     0.037,    14.272,     0.035,    13.786,     0.057,    13.477,     0.024,    13.193,     0.030,    12.420,     0.437,-99999.000,-99999.000,    21.422,     0.040,    19.254,     0.008,    17.805,     0.005,    16.890,     0.005,    19.750,     0.005,     237.3,     1.2,    21.460,     0.162,      36.0,     5.4,    18.106,     0.022,     459.8,     9.2,    19.775,   22.89, 0.78,  112.63, 1.76, -311.45, 0.81
 J1308+0818 ,197.128386862,  8.314751866,  2MASS 13083106+0818522 ,2010AJ....139.1808S, 3730898765591180672,  0.10,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.127,     0.049,    14.353,     0.060,    13.845,     0.069,    13.505,     0.025,    13.280,     0.030,    12.304,     0.409,-99999.000,-99999.000,    21.522,     0.057,    19.542,     0.015,    18.145,     0.009,    17.193,     0.007,    20.068,     0.006,     177.1,     1.0,    21.299,     0.180,      41.8,     6.9,    18.392,     0.022,     353.0,     7.0,    19.901,   21.18, 0.92, -249.15, 1.99,   70.02, 0.90
 J1310+0554 ,197.511729729,  5.901156593,  2MASS 13100288+0554042 ,2008AJ....135..785W, 3729155588690513408,  0.10,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.079,     0.096,    15.396,     0.101,    14.782,     0.130,    14.626,     0.029,    14.400,     0.049,    12.532,-99999.000,    22.548,     0.470,    20.583,     0.220,    20.081,     0.017,    18.617,     0.010,    17.769,     0.010,    20.688,     0.011,     100.1,     1.0,    21.025,     0.196,      53.8,     9.7,    18.987,     0.034,     204.2,     6.4,    20.487,   10.25, 1.57,  -76.37, 2.99,   -0.12, 2.41
 J1311+3629 ,197.924003899, 36.490282626,WISEPC J131141.91+362925.,2009A&A...497..619Z, 1474322432877236480,  0.16,       ...,                ...,       L6 ,2009A&A...497..619Z,L5 p(blue),2011ApJS..197...19K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.545,     0.051,    14.752,     0.056,    14.140,     0.048,    13.529,     0.025,    13.121,     0.028,    12.091,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.559,     0.014,    18.755,     0.012,    17.645,     0.010,    20.813,     0.012,      89.2,     1.0,    21.817,     0.370,      25.9,     8.8,    19.029,     0.071,     196.4,    12.9,    20.788,   30.55, 1.60, -354.75, 2.08,   72.94, 2.45
 J1312+2909 ,198.091529644, 29.159347475,  2MASS 13122172+2909354 ,2010AJ....139.1808S, 1462623216840483328,  0.13,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,    L0.5p ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.328,     0.057,    14.776,     0.085,    14.296,     0.072,    14.001,     0.027,    13.679,     0.033,    12.872,-99999.000,-99999.000,-99999.000,    21.939,     0.030,    19.951,     0.051,    18.374,     0.027,-99999.000,-99999.000,    20.302,     0.007,     142.7,     0.9,    21.690,     0.218,      29.1,     5.9,    18.580,     0.023,     296.9,     6.2,    20.252,   20.34, 0.84,  209.96, 1.34, -128.34, 1.18
 J1312+4931 ,198.096027446, 49.523582761, SDSSJ131223.11+493126.3 ,2010AJ....139.1808S, 1556314080113737856,  0.14,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    16.200,     0.080,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.808,     0.010,      89.6,     0.9,    21.771,     0.185,      27.1,     4.6,    19.092,     0.058,     185.3,    10.0,    20.935,   11.93, 1.29,  -48.38, 1.45, -104.68, 3.28
 J1315+1103 ,198.824327539, 11.054217754,ULAS J131517.96+110316.2 ,2016A&A...589A..49S, 3733327449338012928,  0.12,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.559,     0.079,    14.734,     0.054,    14.257,     0.073,    13.949,     0.027,    13.696,     0.033,    12.450,     0.451,-99999.000,-99999.000,    21.796,     0.037,    19.560,     0.026,    18.100,     0.012,    17.209,     0.007,    20.094,     0.006,     172.9,     0.9,    21.531,     0.234,      33.7,     7.3,    18.437,     0.021,     338.9,     6.5,    20.152,   14.95, 0.79, -198.21, 1.88, -141.53, 1.12
 J1315-2649 ,198.875261811,-26.832308592,  2MASS 13153094-2649513 ,2002ApJ...564L..89H, 6186534394250282752,  0.40,      UR; ,2011ApJ...735..116B,     L5.5 ,2008ApJ...689.1295K,L3.5:: + T,2011ApJ...735..116B,      ... ,               ... ,    52.120,     1.200,2016AJ....152...24W,    15.195,     0.051,    14.058,     0.035,    13.462,     0.043,    12.736,     0.023,    12.318,     0.023,    11.747,     0.177,-99999.000,-99999.000,-99999.000,-99999.000,    20.288,     0.085,    18.331,     0.020,    17.246,     0.015,    20.365,     0.010,     134.7,     1.3,    21.833,     0.225,      25.6,     5.3,    18.570,     0.024,     299.8,     6.6,    20.115,   53.87, 1.13, -688.63, 1.90, -288.12, 1.39
 J1315+2454 ,198.939637772, 24.901972003,  2MASS 13154557+2454072 ,2010AJ....139.1808S, 1447035882875220736,  0.02,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.536,     0.065,    14.765,     0.072,    14.360,     0.068,    14.005,     0.026,    13.674,     0.033,    12.720,     0.484,    21.517,-99999.000,    19.656,-99999.000,    19.864,     0.018,    18.348,     0.013,    17.373,     0.008,    20.311,     0.006,     141.6,     0.8,    21.559,     0.224,      32.9,     6.8,    18.643,     0.024,     280.1,     6.3,    20.003,   17.67, 0.65,  -54.01, 1.40,  -15.13, 1.03
 J1320+0409 ,200.182345421,  4.152157248,  2MASS 13204427+0409045 ,2008AJ....136.1290R, 3715937882671184128,  0.25,       ...,                ...,     L3:: ,2008AJ....136.1290R,     L2.5 ,2014ApJ...794..143B,     L3.5 ,2016A&A...589A..49S,    32.300,     0.860,2007A&A...474..653V,    15.246,     0.046,    14.302,     0.029,    13.621,     0.046,    13.179,     0.024,    12.933,     0.026,    12.095,-99999.000,-99999.000,-99999.000,    22.060,     0.143,    19.705,     0.014,    18.390,     0.020,    17.365,     0.012,    20.289,     0.009,     144.5,     1.2,    22.003,     0.323,      21.8,     6.5,    18.587,     0.027,     295.0,     7.4,    20.172,   32.27, 0.71, -505.62, 1.48,  204.71, 1.08
 J1323-1806 ,200.899385113,-18.110748799,      DENIS-P J1323-1806 ,1999AJ....118.2466M, 3507934197073671424,  0.04,       ...,                ...,       L0 ,1999AJ....118.2466M,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.903,     0.036,    14.193,     0.046,    13.663,     0.047,    13.331,     0.025,    13.069,     0.030,    12.845,     0.530,-99999.000,-99999.000,    21.349,     0.266,    19.447,     0.009,    17.965,     0.009,    16.970,     0.007,    19.917,     0.007,     203.6,     1.4,    21.940,     0.507,      23.1,    10.8,    18.272,     0.025,     394.6,     9.1,    19.791,   16.35, 0.73, -109.20, 1.35,  -46.69, 0.92
 J1325+0517 ,201.296300778,  5.284101700,  2MASS 13251108+0517041 ,2010AJ....139.1808S, 3716508254328262528,  0.14,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.086,     0.045,    14.523,     0.047,    13.910,     0.055,    13.584,     0.026,    13.303,     0.029,    12.183,-99999.000,    20.826,-99999.000,    21.850,     0.032,    19.612,     0.020,    18.086,     0.016,    17.161,     0.008,    20.067,     0.007,     177.3,     1.1,    21.638,     0.368,      30.6,    10.4,    18.442,     0.041,     337.2,    12.6,    19.910,   26.35, 0.97,   19.37, 1.73,  -99.72, 1.00
 J1327+0759 ,201.812721979,  7.993867030,  2MASS 13271524+0759375 ,2010AJ....139.1808S, 3719698865272751616,  2.81,       ...,                ...,       L1 ,2010AJ....139.1808S,     L0.5 ,2014ApJ...794..143B,     L2.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.599,     0.039,    13.785,     0.042,    13.236,     0.037,    12.833,     0.024,    12.552,     0.025,    12.086,     0.369,    24.753,     0.557,    21.848,     0.101,    19.164,     0.010,    17.682,     0.005,    16.693,     0.007,    19.586,     0.007,     275.9,     1.7,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.646,   28.68, 0.54, -195.77, 1.00,   21.52, 0.57
 J1329+0357 ,202.405153459,  3.958235217,  2MASS 13293723+0357297 ,2008AJ....135..785W, 3713102066090092416,  0.17,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    16.038,     0.097,    15.148,     0.093,    15.046,     0.142,    14.425,     0.028,    14.084,     0.041,    12.791,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.151,     0.019,    18.758,     0.007,    17.799,     0.010,    20.743,     0.015,      95.1,     1.4,    21.060,     0.936,      52.1,    44.9,    19.175,     0.070,     171.7,    11.1,    20.709,   15.93, 2.01,   19.88, 3.71,   -1.95, 3.01
 J1331+3407 ,202.886041919, 34.132050421,  2MASS 13313310+3407583 ,2008AJ....136.1290R, 1470080890679613696,  0.17,       ...,                ...,       L0 ,2008AJ....136.1290R,L1 p(red) ,2010ApJS..190..100K,       L1 ,2016A&A...589A..49S,    35.570,     1.550,2016ApJ...833...96L,    14.333,     0.027,    13.401,     0.031,    12.885,     0.022,    12.577,     0.023,    12.341,     0.022,    11.754,     0.234,-99999.000,-99999.000,    20.780,     0.028,    18.575,     0.013,    17.131,     0.008,    16.178,     0.009,    19.015,     0.002,     466.8,     1.0,    21.127,     0.154,      48.9,     7.0,    17.367,     0.013,     907.8,    10.6,    19.081,   35.00, 0.40, -366.62, 0.45, -182.90, 0.33
 J1332+7459 ,203.181425173, 74.995842869,              G 255-34 B ,2013MNRAS.431.2745G, 1712614056046941824,  0.19,      VB; ,2013MNRAS.431.2745G,      ... ,               ... ,       L2 ,2013MNRAS.431.2745G,      ... ,               ... ,    27.620,     1.140,2007A&A...474..653V,    15.103,     0.041,    14.116,     0.034,    13.569,     0.032,    13.188,     0.023,    12.948,     0.024,    12.313,     0.254,-99999.000,-99999.000,-99999.000,-99999.000,    19.454,     0.006,    18.106,     0.022,    17.137,     0.011,    19.977,     0.006,     192.6,     1.1,    21.038,     0.328,      53.2,    16.0,    18.343,     0.020,     369.6,     6.9,    19.997,   27.49, 0.49, -436.90, 1.29,   49.03, 0.87
 J1333+1509 ,203.302681853, 15.165755504,  2MASS 13331284+1509569 ,2010AJ....139.1808S, 3741883608307090560,  0.08,       ...,                ...,       L0 ,2010AJ....139.1808S,       M8 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.839,     0.072,    15.275,     0.092,    15.086,     0.138,    14.611,     0.030,    14.369,     0.048,    12.437,-99999.000,-99999.000,-99999.000,    21.557,     0.117,    19.732,     0.013,    18.347,     0.006,    17.563,     0.012,    20.331,     0.007,     138.9,     0.9,    21.288,     0.277,      42.2,    10.8,    18.706,     0.031,     264.5,     7.5,    20.340,   11.56, 1.00, -168.06, 1.84,   -7.75, 1.00
 J1333-0215 ,203.437910201, -2.267179389,  2MASS 13334540-0215599 ,2010AJ....139.1808S, 3637567472687103616,  0.20,       ...,                ...,       L3 ,2010AJ....139.1808S,       L2 ,2014ApJ...794..143B,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.378,     0.043,    14.368,     0.042,    13.852,     0.051,    13.540,     0.025,    13.265,     0.030,    12.567,     0.445,-99999.000,-99999.000,-99999.000,-99999.000,    19.629,     0.018,-99999.000,-99999.000,    17.253,     0.029,    20.155,     0.008,     163.4,     1.2,    21.486,     0.205,      35.2,     6.7,    18.438,     0.067,     338.6,    20.9,    20.225,   26.92, 1.13, -273.80, 2.05, -116.36, 1.23
 J1334+1940 ,203.525525246, 19.676881795,  2MASSW J1334062+194034 ,1999ApJ...519..802K, 1248973019345750272,  0.05,       ...,                ...,     L1.5 ,1999ApJ...519..802K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.477,     0.060,    14.833,     0.066,    14.001,     0.054,    13.684,     0.025,    13.395,     0.030,    12.155,     0.343,-99999.000,-99999.000,-99999.000,-99999.000,    19.864,     0.015,    18.450,     0.007,    17.459,     0.011,    20.357,     0.005,     135.7,     0.6,    21.095,     0.180,      50.4,     8.4,    18.708,     0.019,     264.1,     4.7,    20.324,   23.28, 0.91,  -77.39, 1.91,  100.88, 0.91
 J1334-8226 ,203.547482291,-82.439680222,  2MASS 13341216-8226232 ,2010ApJS..190..100K, 5771194186096748800,  0.04,       ...,                ...,       L0 ,2010ApJS..190..100K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.566,     0.045,    13.751,     0.044,    13.182,     0.047,    12.934,     0.024,    12.708,     0.023,    12.162,     0.250,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.426,     0.004,     319.8,     1.1,    21.530,     0.244,      33.8,     7.6,    17.765,     0.015,     629.3,     8.9,    19.321,   19.54, 0.32,  -90.21, 0.58,    7.26, 0.55
 J1336+3743 ,204.167982192, 37.722725139,  2MASS 13364062+3743230 ,2007AJ....133..439C, 1475531925732254080,  0.09,       ...,                ...,       L1 ,2007AJ....133..439C,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.412,     0.029,    13.630,     0.028,    13.099,     0.024,    12.779,     0.024,    12.541,     0.024,    12.453,     0.406,-99999.000,-99999.000,    21.111,     0.052,    18.723,     0.009,    17.236,     0.006,    16.264,     0.004,    19.182,     0.003,     400.3,     1.0,    21.050,     0.166,      52.6,     8.0,    17.488,     0.018,     811.8,    13.6,    19.290,   32.20, 0.33, -213.32, 0.46,  -73.36, 0.41
 J1337+4938 ,204.380172461, 49.643790686,  2MASS 13373116+4938367 ,2007AJ....133..439C, 1558581651047392512,  0.06,       ...,                ...,       L0 ,2007AJ....133..439C,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.765,     0.028,    13.035,     0.028,    12.576,     0.030,    12.249,     0.023,    11.946,     0.022,    11.576,     0.150,    22.377,     0.446,    20.637,     0.027,    17.951,     0.003,    16.492,     0.005,    15.538,     0.008,    18.427,     0.002,     802.8,     1.6,    20.997,     0.113,      55.2,     5.8,    16.766,     0.007,    1578.8,    10.6,    18.558,   35.53, 0.29,   47.80, 0.30,   62.91, 0.37
 J1338+4140 ,204.607981219, 41.674623134,  2MASSW J1338261+414034 ,2000AJ....120..447K, 1500998715270526592,  0.18,       ...,                ...,     L2.5 ,2000AJ....120..447K,     L2.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.221,     0.025,    13.311,     0.024,    12.771,     0.024,    12.312,     0.022,    12.033,     0.021,    11.711,     0.191,-99999.000,-99999.000,-99999.000,-99999.000,    18.623,     0.010,-99999.000,-99999.000,-99999.000,-99999.000,    19.084,     0.003,     438.2,     1.1,    21.126,     0.128,      49.0,     5.8,    17.430,     0.011,     856.9,     9.0,    19.218,   47.33, 0.28, -156.50, 0.31, -315.88, 0.38
 J1338+0437 ,204.706451352,  4.624433970,  2MASS 13384944+0437315 ,2008AJ....136.1290R, 3714514010818281728,  0.13,       ...,                ...,       L1 ,2008AJ....136.1290R,       L0 ,2014ApJ...794..143B,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.157,     0.032,    13.249,     0.032,    12.737,     0.033,    12.435,     0.023,    12.230,     0.023,    11.970,     0.222,-99999.000,-99999.000,    20.734,     0.028,    18.523,     0.007,    17.086,     0.004,    16.132,     0.004,    18.998,     0.006,     474.5,     2.6,    21.473,     0.176,      35.6,     5.8,    17.366,     0.025,     908.7,    21.4,    18.924,   27.43, 0.53,  101.55, 0.82, -234.74, 0.79
 J1341-3052 ,205.298438681,-30.881400546,  2MASS 13411160-3052505 ,2008AJ....136.1290R, 6174885824468076160,  0.21,      SB; ,2014ApJ...794..143B,     L2:: ,2008AJ....136.1290R,    L2.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.607,     0.033,    13.725,     0.033,    13.081,     0.026,    12.739,     0.024,    12.401,     0.025,    11.780,     0.207,-99999.000,-99999.000,    20.649,     0.158,    19.072,     0.027,    17.688,     0.013,    16.723,     0.009,    19.544,     0.007,     286.8,     1.7,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.536,   36.56, 0.78,    5.61, 1.10, -160.21, 0.88
 J1341+1138 ,205.299945104, 11.641091532,ULAS J134112.02+113827.8 ,2016A&A...589A..49S, 3726701375657846912,  0.04,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.380,     0.054,    14.743,     0.052,    14.123,     0.071,    13.925,     0.025,    13.591,     0.032,    12.138,-99999.000,    21.562,-99999.000,    21.840,     0.168,    19.566,     0.012,    18.096,     0.004,    17.187,     0.009,    20.084,     0.007,     174.4,     1.2,    21.599,     0.303,      31.7,     8.8,    18.430,     0.022,     340.9,     6.9,    19.996,   15.69, 0.81,  -66.19, 1.35,   21.86, 1.03
 J1341+5510 ,205.452680208, 55.179910262,  2MASS 13414890+5510458 ,2010AJ....139.1808S, 1562271818226778624,  0.06,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.209,     0.045,    14.393,     0.041,    14.042,     0.049,    13.598,     0.024,    13.321,     0.028,    12.629,-99999.000,    24.147,     0.503,    21.835,     0.117,    19.677,     0.015,    18.166,     0.007,    17.133,     0.011,    20.141,     0.006,     165.5,     0.9,    21.455,     0.186,      36.2,     6.2,    18.424,     0.019,     342.8,     6.0,    20.210,   25.86, 0.52, -139.33, 0.76,  113.16, 0.86
 J1342-0027 ,205.617819791, -0.451449561,  2MASS 13422841-0027055 ,2008AJ....135..785W, 3661915333050345728,  0.05,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.594,     0.060,    14.877,     0.051,    14.297,     0.085,    14.017,     0.027,    13.733,     0.034,    12.378,-99999.000,    24.170,     0.390,    21.887,     0.133,    19.771,     0.010,    18.345,     0.009,    17.410,     0.008,    20.332,     0.010,     138.8,     1.3,    21.265,     0.315,      43.1,    12.5,    18.682,     0.052,     270.3,    12.9,    20.317,   18.42, 1.25, -119.48, 2.24,   21.01, 1.45
 J1346+0842 ,206.530092869,  8.709226814,  2MASS 13460746+0842346 ,2010AJ....139.1808S, 3725064104059179904,  0.08,       ...,                ...,       L2 ,2010AJ....139.1808S,      ... ,               ... ,       L2 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.743,     0.073,    14.786,     0.083,    14.162,     0.069,    13.770,     0.025,    13.544,     0.032,    12.243,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.960,     0.013,    18.551,     0.014,    17.590,     0.007,    20.505,     0.013,     118.4,     1.5,    20.000,     0.509,     138.2,    64.8,    18.855,     0.060,     230.6,    12.8,    20.492,   21.63, 1.48, -241.35, 2.43,  -93.89, 1.89
 J1347+3336 ,206.957478900, 33.600432204, ULASJ134749.79+333601.7 ,2017MNRAS.464.3040Z, 1458522725665649536,  0.04,       ...,                ...,     sdL0 ,2017MNRAS.464.3040Z,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    16.012,     0.085,    15.452,     0.115,    15.206,     0.140,    14.689,     0.030,    14.326,     0.046,    12.466,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.853,     0.014,    18.350,     0.005,    17.525,     0.008,    20.383,     0.007,     132.5,     0.9,    21.424,     0.243,      37.2,     8.3,    18.631,     0.031,     283.4,     8.0,    20.657,   13.45, 0.90,   62.43, 1.11,  -13.61, 1.14
 J1347-7610 ,206.999565232,-76.167955104,  2MASS 13475911-7610054 ,2007A&A...466.1059K, 5789842620561789568,  2.36,       ...,                ...,       L0 ,2008MNRAS.383..831P,       L0 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.792,     0.033,    13.045,     0.030,    12.550,     0.032,    11.756,     0.024,    11.453,     0.024,    10.871,     0.093,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.661,     0.005,     647.1,     2.8,    20.467,     0.221,      89.9,    18.3,    16.840,     0.015,    1475.5,    20.4,    18.359,   31.93, 0.45,  195.86, 1.01,   39.17, 0.72
 J1348+0353 ,207.192105999,  3.896919593,  2MASS 13484591+0353545 ,2008AJ....136.1290R, 3665777200138942336,  0.14,       ...,                ...,      L0: ,2008AJ....136.1290R,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.628,     0.028,    13.760,     0.029,    13.229,     0.039,    12.899,     0.024,    12.649,     0.025,    11.777,     0.223,-99999.000,-99999.000,    21.372,     0.009,    18.979,     0.013,    17.576,     0.002,    16.615,     0.020,    19.481,     0.005,     304.1,     1.4,    20.968,     0.348,      56.7,    18.2,    17.894,     0.023,     558.8,    12.1,    19.356,   29.24, 0.51,  184.97, 0.92, -372.41, 0.60
 J1349+5049 ,207.355241937, 50.831911320,  2MASS 13492525+5049544 ,2008AJ....135..785W, 1558960394146787840,  0.17,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.721,     0.037,    13.973,     0.040,    13.567,     0.054,    13.177,     0.024,    12.913,     0.026,    12.208,     0.275,    24.604,     0.460,    21.345,     0.055,    19.110,     0.008,    17.587,     0.007,    16.622,     0.006,    19.834,     0.011,     219.6,     2.1,    21.280,     0.215,      42.5,     8.4,    17.848,     0.015,     583.1,     8.3,    19.703,   19.69, 1.85,   11.44, 2.41,   37.89, 2.63
 J1349+2945 ,207.380712471, 29.764860532,ULAS J134931.40+294553.5 ,2016A&A...589A..49S, 1455394301551212160,  0.13,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L3.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.767,     0.060,    14.692,     0.050,    14.109,     0.045,    13.699,     0.026,    13.421,     0.029,    12.500,-99999.000,    24.294,-99999.000,    21.576,-99999.000,    20.294,     0.015,    18.877,     0.014,    17.949,     0.011,    20.871,     0.017,      84.5,     1.3,    21.372,     0.404,      39.1,    14.5,    19.088,     0.041,     186.1,     7.1,    20.781,   23.12, 2.76,  -76.79, 4.68,    0.91, 2.80
 J1351+4157 ,207.947436639, 41.963028485,        PMI 13518+4157 B ,2014ApJ...792..119D, 1501955217372683520,  0.05,      VB; ,2014ApJ...792..119D,      ... ,               ... ,     L1.5 ,2014ApJ...792..119D,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.081,     0.032,    14.352,     0.049,    13.851,     0.040,    13.464,     0.024,    13.160,     0.027,    12.410,     0.355,-99999.000,-99999.000,    21.764,     0.066,    19.670,     0.019,    18.206,     0.005,    17.169,     0.009,    20.159,     0.005,     162.8,     0.8,    21.472,     0.196,      35.6,     6.4,    18.445,     0.029,     336.3,     8.9,    20.089,   21.34, 0.56,  -66.94, 0.65,  -72.14, 0.70
 J1353-0857 ,208.280742683, -8.953402641,WISE J135307.51-085712.0 ,2013PASP..125..809T, 3618701953393187456,  0.16,       ...,                ...,      ... ,               ... ,       L0 ,2013PASP..125..809T,      ... ,               ... ,-99999.000,-99999.000,               ... ,-99999.000,-99999.000,-99999.000,-99999.000,    14.197,     0.075,    13.707,     0.026,    13.354,     0.030,    12.175,-99999.000,-99999.000,-99999.000,    21.452,     0.037,    19.138,     0.017,    17.638,     0.005,    16.732,     0.009,    19.651,     0.008,     259.9,     1.8,    21.581,     0.300,      32.2,     8.9,    17.988,     0.022,     512.4,    10.5,    19.805,   21.74, 0.74, -364.23, 1.21,  -31.15, 0.84
 J1354+5044 ,208.663270395, 50.747581913,  2MASS 13543964+5044510 ,2010AJ....139.1808S, 1512371548152280960,  0.10,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.353,     0.033,    13.576,     0.030,    13.157,     0.037,    12.746,     0.023,    12.487,     0.023,    12.152,     0.277,-99999.000,-99999.000,    21.123,     0.032,    18.683,     0.010,    17.165,     0.004,    16.159,     0.005,    19.113,     0.003,     426.9,     1.1,    21.278,     0.240,      42.6,     9.4,    17.413,     0.012,     869.7,     9.2,    19.270,   37.13, 0.30, -271.11, 0.46,   23.68, 0.45
 J1358+4234 ,209.606709175, 42.576337354,  2MASS 13582575+4234342 ,2010AJ....139.1808S, 1499050513812052608,  0.04,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.164,     0.091,    15.318,     0.087,    14.902,     0.109,    14.490,     0.027,    14.194,     0.038,    12.855,     0.516,-99999.000,-99999.000,    21.113,     0.129,    20.270,     0.021,    18.888,     0.010,    17.925,     0.016,    20.892,     0.014,      82.9,     1.1,    21.830,     0.272,      25.6,     6.4,    19.036,     0.042,     195.1,     7.5,    20.652,   11.34, 1.48, -104.34, 1.55,   29.20, 1.58
 J1359+3247 ,209.979674746, 32.788381645,  2MASS 13595522+3247195 ,2010AJ....139.1808S, 1457702627432818048,  0.05,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.584,     0.054,    14.818,     0.055,    14.312,     0.072,    13.999,     0.026,    13.693,     0.032,    12.398,-99999.000,-99999.000,-99999.000,    22.073,     0.092,    19.766,     0.009,    18.236,     0.009,    17.299,     0.009,    20.319,     0.006,     140.5,     0.8,    21.525,     0.173,      33.9,     5.4,    18.518,     0.016,     314.4,     4.7,    20.245,   13.58, 0.95,  -75.47, 1.01,  -71.94, 1.40
 J1359-4034 ,209.979791871,-40.585106628,  2MASS 13595510-4034582 ,2008AJ....136.1290R, 6111126966247119232,  0.29,       ...,                ...,       L1 ,2008AJ....136.1290R,      L3: ,2014ApJ...794..143B,      ... ,               ... ,    64.200,     5.500,2012ApJ...752...56F,    13.645,     0.026,    13.034,     0.028,    12.566,     0.029,    12.207,     0.023,    11.912,     0.022,    11.350,     0.127,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.430,     0.002,     800.7,     1.8,    20.569,     0.225,      81.8,    17.0,    16.742,     0.015,    1614.8,    22.7,    19.023,   47.51, 0.27,   26.59, 0.61, -507.64, 0.46
 J1400+0747 ,210.148397337,  7.788958111,ULAS J140035.66+074720.1 ,2016A&A...589A..49S, 3721006287677635968,  0.03,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.553,     0.062,    14.890,     0.069,    14.132,     0.076,    14.098,     0.027,    13.699,     0.034,    12.717,     0.432,-99999.000,-99999.000,    22.135,     0.109,    19.757,     0.014,    18.269,     0.010,    17.327,     0.007,    20.234,     0.011,     152.0,     1.5,    21.125,     0.351,      49.1,    15.9,    18.471,     0.037,     328.3,    11.1,    20.280,   17.09, 1.02, -131.44, 1.73,   33.19, 1.45
 J1402+0648 ,210.593395683,  6.813403233,ULAS J140222.38+064848.2 ,2016A&A...589A..49S, 3672649761993527424,  0.01,       ...,                ...,      ... ,               ... ,      ... ,               ... ,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    13.719,     0.026,    13.012,     0.023,    12.508,     0.027,    12.172,     0.023,    11.871,     0.021,    11.648,     0.177,    22.164,     0.028,    20.560,     0.016,    17.995,     0.005,    16.513,     0.004,    15.560,     0.003,    18.502,     0.004,     749.0,     3.1,    21.116,     0.247,      49.5,    11.3,    16.843,     0.011,    1471.0,    15.3,    18.628,   26.27, 0.49,   57.16, 0.82,   22.65, 0.61
 J1402+0148 ,210.631277161,  1.808328820,  2MASS 14023175+0148301 ,2002AJ....123.3409H, 3661370872931025536,  0.14,       ...,                ...,       L1 ,2002AJ....123.3409H,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.451,     0.063,    14.653,     0.070,    14.176,     0.071,    13.839,     0.025,    13.521,     0.033,    12.700,     0.487,-99999.000,-99999.000,    22.164,     0.197,    19.950,     0.008,    18.414,     0.005,    17.420,     0.009,    20.409,     0.012,     129.3,     1.5,    21.914,     1.083,      23.7,    23.7,    18.740,     0.077,     256.4,    18.1,    20.337,   23.43, 1.43, -251.07, 2.42,  -20.94, 2.59
 J1404+4453 ,211.013155630, 44.892032178,  2MASS 14040328+4453314 ,2008AJ....135..785W, 1505663084115053568,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.932,     0.077,    15.511,     0.106,    14.772,     0.102,    14.619,     0.028,    14.444,     0.041,    12.630,-99999.000,    21.510,     1.200,    19.853,     0.320,    20.001,     0.012,    18.605,     0.011,    17.734,     0.007,    20.596,     0.008,     108.9,     0.8,    21.308,     0.252,      41.4,     9.6,    18.937,     0.053,     213.9,    10.4,    20.294,   11.66, 1.02,  -70.98, 1.28,  -14.88, 1.66
 J1404+0235 ,211.173772607,  2.596140444,  2MASS 14044167+0235501 ,2002AJ....123.3409H, 3670443080810711296,  0.06,       ...,                ...,       L1 ,2002AJ....123.3409H,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.601,     0.058,    14.908,     0.067,    14.530,     0.103,    14.234,     0.027,    13.960,     0.037,    12.278,-99999.000,    24.280,     0.430,    22.840,     0.220,    20.050,     0.017,    18.454,     0.017,    17.533,     0.027,    20.462,     0.013,     123.1,     1.5,    21.935,     0.299,      23.3,     6.4,    18.779,     0.038,     247.4,     8.6,    20.609,   16.10, 1.69,   26.95, 2.67, -266.30, 3.23
 J1404-0224 ,211.176505066, -2.407329816,  2MASS 14044237-0224261 ,2008AJ....135..785W, 3647162567065806848,  0.01,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.193,     0.080,    15.435,     0.111,    14.995,     0.139,    14.607,     0.029,    14.347,     0.047,    12.729,     0.521,    21.699,     0.168,    21.582,     0.167,    20.285,     0.017,    18.830,     0.015,    17.937,     0.009,    20.812,     0.013,      89.2,     1.1,    21.093,     0.078,      50.5,     3.6,    18.952,     0.101,     210.8,    19.7,    20.637,   13.61, 1.44,  -33.39, 3.32,  -25.68, 2.92
 J1404+4634 ,211.185725139, 46.575546915,  2MASS 14044495+4634297 ,2007AJ....133..439C, 1506265719566527488,  0.10,       ...,                ...,      L0: ,2007AJ....133..439C,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.338,     0.029,    13.533,     0.024,    13.057,     0.030,    12.445,     0.023,    12.198,     0.022,    11.927,     0.165,    22.007,     0.255,    21.094,     0.021,    18.622,     0.010,    17.181,     0.007,    16.214,     0.006,    19.157,     0.004,     409.9,     1.3,    21.367,     0.217,      39.3,     7.8,    17.444,     0.012,     845.9,     9.0,    19.024,   25.10, 0.40, -244.61, 0.53,  134.49, 0.60
 J1405+8350 ,211.380085717, 83.842627618,WISE J140533.32+835030.5 ,2013ApJ...776..126C, 1725759404752580736,  0.48,       ...,                ...,      ... ,               ... ,       L8 ,2014A&A...567A..43S,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.630,     0.043,    13.491,     0.043,    12.848,     0.032,    12.109,     0.034,    11.509,     0.027,    10.520,     0.058,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.835,     0.024,    16.673,     0.018,    20.134,     0.008,     166.6,     1.2,    20.441,     0.209,      92.1,    17.8,    18.171,     0.023,     432.9,     9.2,    19.928,  103.12, 0.71, -625.47, 1.37,  562.12, 1.08
 J1406+5249 ,211.505818377, 52.825155514,  2MASS 14060148+5249309 ,2008AJ....135..785W, 1512892849808507520,  0.02,       ...,                ...,       L0 ,2008AJ....135..785W,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.559,     0.052,    14.967,     0.083,    14.562,     0.100,    14.048,     0.025,    13.708,     0.031,    12.279,-99999.000,    20.604,     0.660,    19.113,     0.150,    19.931,     0.014,    18.462,     0.010,    17.488,     0.015,    20.428,     0.008,     127.1,     0.9,    20.806,     0.240,      65.8,    14.5,    18.716,     0.047,     261.9,    11.3,    19.804,   16.88, 0.75,  -62.71, 1.05,  -15.25, 1.09
 J1407-3033 ,211.984144194,-30.566445390,  2MASS 14075592-3033593 ,2010ApJS..190..100K, 6172844959088963328,  0.22,       ...,                ...,       L1 ,2010ApJS..190..100K,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.705,     0.068,    14.966,     0.058,    14.563,     0.089,    14.158,     0.026,    13.861,     0.036,    12.623,     0.386,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.564,     0.015,     112.2,     1.5,    20.947,     0.149,      57.8,     7.9,    18.847,     0.035,     232.4,     7.5,    20.603,   15.16, 1.57,  241.19, 1.92,    3.86, 2.74
 J1409-3357 ,212.263423627,-33.965499259,  2MASS 14090310-3357565 ,2008ApJ...689.1295K, 6123776156029125760,  0.04,       ...,                ...,       L2 ,2008ApJ...689.1295K,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,    40.090,     0.540,2016AJ....152...24W,    14.248,     0.026,    13.424,     0.033,    12.865,     0.029,    12.542,     0.023,    12.277,     0.026,    11.856,     0.226,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.105,     0.004,     429.9,     1.8,    20.684,     0.324,      73.6,    21.9,    17.445,     0.018,     844.4,    14.0,    19.210,   41.54, 0.60,   88.50, 0.85,   44.93, 0.74
 J1409+4327 ,212.289025692, 43.463712578,  2MASS 14090944+4327500 ,2008AJ....135..785W, 1504580919859813632,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.916,     0.071,    15.108,     0.089,    14.609,     0.073,    14.250,     0.028,    13.887,     0.035,    12.207,-99999.000,    22.624,     0.310,    22.200,     0.166,    20.064,     0.021,    18.683,     0.012,    17.715,     0.008,    20.612,     0.009,     107.3,     0.9,    21.081,     0.270,      51.0,    12.7,    18.956,     0.046,     210.1,     8.8,    20.415,   16.95, 1.11,  -66.34, 1.39,  -46.02, 2.09
 J1411+3936 ,212.817276801, 39.610588337, SDSSJ141117.12+393636.8 ,2010AJ....139.1808S, 1485548584035554816,  0.49,       ...,                ...,       L2 ,2010AJ....139.1808S,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.640,     0.034,    13.772,     0.042,    13.239,     0.035,    12.805,     0.024,    12.536,     0.024,    12.216,     0.260,-99999.000,-99999.000,    21.044,     0.186,    19.099,     0.006,-99999.000,-99999.000,    16.620,     0.008,    19.525,     0.004,     291.8,     1.2,    21.308,     0.322,      41.4,    12.3,    17.856,     0.021,     578.4,    10.9,    19.533,   34.87, 0.53, -926.08, 0.86,  111.14, 0.99
 J1412+1633 ,213.102123900, 16.552750574,  2MASSW J1412244+163312 ,2000AJ....120..447K, 1233008320961367296,  0.14,       ...,                ...,     L0.5 ,2000AJ....120..447K,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.888,     0.029,    13.150,     0.036,    12.521,     0.030,    12.184,     0.023,    11.925,     0.021,    11.413,     0.128,    22.333,     0.221,    20.538,     0.022,    18.219,     0.008,    16.795,     0.003,    15.830,     0.002,    18.679,     0.003,     636.5,     1.9,    21.403,     0.481,      38.0,    16.8,    17.054,     0.012,    1211.4,    13.0,    18.723,   32.00, 0.31,   17.45, 0.61, -118.66, 0.55
 J1416+1348A,214.100692392, 13.807826881, SDSSJ141624.08+134826.7 ,2010A&A...510L...8S, 1227133699053734528,  0.13,      VB; ,2010ApJ...710...45B,       L6 ,2010ApJ...710...45B,   L6:: p ,2010ApJ...710...45B,      ... ,               ... ,   107.500,     3.500,2012ApJS..201...19D,    13.148,     0.025,    12.456,     0.028,    12.114,     0.023,    11.363,     0.022,    11.026,     0.020,    10.267,     0.055,-99999.000,-99999.000,    20.419,     0.013,    18.347,     0.008,    16.303,     0.006,    15.214,     0.003,    18.333,     0.003,     875.7,     2.4,    22.231,     0.413,      17.7,     6.7,    16.635,     0.009,    1781.5,    15.0,    18.681,  107.56, 0.30,   85.69, 0.69,  129.07, 0.47
 J1418-3538 ,214.622099625,-35.635904784,  2MASS 14182962-3538060 ,2010ApJS..190..100K, 6119607155827787520,  0.16,       ...,                ...,      ... ,               ... ,     L1.5 ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.165,     0.051,    14.253,     0.038,    13.691,     0.049,    13.315,     0.025,    13.018,     0.029,    12.884,     0.509,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.047,     0.007,     180.6,     1.1,    21.784,     0.431,      26.7,    10.6,    18.456,     0.036,     333.0,    11.2,    20.061,   27.31, 0.84, -255.38, 1.44, -215.26, 1.07
 J1418+1455 ,214.658354509, 14.922619772,  2MASS 14183814+1455229 ,2010AJ....139.1808S, 1228854945852804480,  0.15,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.217,     0.047,    14.546,     0.054,    14.205,     0.058,    13.807,     0.025,    13.530,     0.030,    12.578,     0.407,-99999.000,-99999.000,    21.755,     0.036,    19.438,     0.012,    18.015,     0.005,    17.097,     0.009,    19.979,     0.009,     192.1,     1.6,    21.119,     0.661,      49.3,    30.0,    18.278,     0.042,     392.2,    15.2,    20.048,   15.41, 0.83, -126.12, 1.45,  -87.18, 1.17
 J1418+6000 ,214.745363857, 60.005111855,  2MASS 14185890+6000194 ,2008AJ....135..785W, 1660299597739979392,  0.02,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.235,     0.041,    14.484,     0.045,    13.930,     0.047,    13.644,     0.024,    13.397,     0.027,    12.616,-99999.000,    21.833,     0.460,    21.637,     0.149,    19.416,     0.008,    17.999,     0.011,    17.073,     0.019,    19.938,     0.005,     199.7,     0.8,    21.175,     0.194,      46.8,     8.4,    18.292,     0.016,     387.2,     5.9,    19.853,   18.45, 0.43,   -8.38, 0.77,  -33.74, 0.80
 J1419+4205 ,214.928036469, 42.090179896,  2MASS 14194287+4205235 ,2008AJ....135..785W, 1492257696614372480,  0.11,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.112,     0.086,    15.364,     0.105,    14.962,     0.138,    14.696,     0.030,    14.347,     0.043,    12.829,-99999.000,    25.300,     0.550,    22.790,     0.210,    20.183,     0.023,    18.760,     0.008,    17.860,     0.005,    20.723,     0.010,      96.8,     0.9,    21.006,     0.184,      54.7,     9.3,    18.982,     0.044,     205.2,     8.3,    20.933,   10.82, 1.04,  -93.50, 1.68,   59.05, 1.80
 J1420+2131 ,215.241906929, 21.532949539,  2MASS 14205843+2131555 ,2010AJ....139.1808S, 1252671918193902208,  0.10,       ...,                ...,       L1 ,2010AJ....139.1808S,      L0: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.124,     0.043,    14.518,     0.054,    14.056,     0.063,    13.643,     0.025,    13.360,     0.028,    12.270,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.476,     0.041,    17.982,     0.011,    16.930,     0.002,    19.897,     0.007,     207.3,     1.3,    21.782,     0.245,      26.8,     6.0,    18.230,     0.019,     410.1,     7.0,    19.925,   23.23, 0.73, -326.15, 1.10,  191.37, 1.10
 J1421+1827 ,215.377481229, 18.460541634,   2MASSW 1421314+182740 ,2000AJ....120.1085G, 1239625559894563968,  0.37,       ...,                ...,       L0 ,2008AJ....136.1290R,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.231,     0.021,    12.428,     0.021,    11.943,     0.020,    11.567,     0.023,    11.296,     0.020,    10.228,     0.054,-99999.000,-99999.000,    19.481,     0.042,    17.382,     0.017,    15.995,     0.003,    15.057,     0.003,    17.863,     0.002,    1349.3,     2.6,    20.013,     0.092,     136.5,    11.5,    16.238,     0.007,    2568.3,    15.4,    17.787,   52.67, 0.26, -753.54, 0.40, -164.42, 0.35
 J1422+0827 ,215.737542815,  8.462550205,  2MASS 14225717+0827539 ,2010AJ....139.1808S, 1175807499836742144,  0.33,       ...,                ...,       L2 ,2010AJ....139.1808S,       L2 ,2014ApJ...794..143B,       L2 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.103,     0.047,    14.216,     0.034,    13.653,     0.049,    13.234,     0.024,    12.974,     0.026,    11.986,     0.212,-99999.000,-99999.000,-99999.000,-99999.000,    19.449,     0.010,    18.062,     0.011,    17.112,     0.010,    19.951,     0.008,     197.2,     1.5,    20.203,     0.545,     114.7,    57.5,    18.273,     0.053,     394.1,    19.1,    19.981,   30.79, 0.81, -168.12, 2.02, -574.64, 1.32
 J1425-3650 ,216.365068625,-36.841812546,DENIS-P J142527.97-365023,2004A&A...416L..17K, 6118581861234228352,  0.27,      MG; ,2015ApJ...798...73G,      L3: ,2008AJ....136.1290R,       L5 ,2004A&A...416L..17K,      ... ,               ... ,    86.450,     0.830,2014AJ....147...94D,    13.747,     0.028,    12.575,     0.022,    11.805,     0.027,    11.041,     0.023,    10.575,     0.021,    10.019,     0.047,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.980,     0.003,     482.5,     1.4,    21.090,     0.301,      50.6,    14.1,    17.345,     0.014,     926.1,    11.7,    18.635,   84.52, 0.34, -283.86, 0.61, -469.28, 0.48
 J1428+5923 ,217.128747477, 59.392602254,  2MASS 14283132+5923354 ,2008AJ....136.1290R, 1611997094153823104,  0.11,       ...,                ...,       L4 ,2008AJ....136.1290R,     L4.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.781,     0.037,    13.875,     0.038,    13.265,     0.028,    12.655,     0.024,    12.413,     0.022,    11.729,     0.158,-99999.000,-99999.000,    21.695,     0.104,    19.635,     0.013,    18.045,     0.007,    16.987,     0.008,    20.005,     0.005,     187.7,     0.9,    21.036,     0.199,      53.2,     9.8,    18.294,     0.018,     386.5,     6.3,    19.991,   45.41, 0.49, -203.03, 1.39, -132.86, 0.79
 J1428+3310 ,217.178329831, 33.174510874, SDSSJ142843.13+331036.8 ,2010AJ....139.1808S, 1287312100751643776,  0.45,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.990,     0.020,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    16.630,     0.001,    4201.3,     2.2,    19.805,     0.034,     165.5,     5.2,    15.037,     0.005,    7763.8,    38.0,    16.725,   91.00, 0.13, -346.76, 0.09, -710.11, 0.19
 J1429+5730 ,217.368939410, 57.515503561,  2MASS 14292849+5730546 ,2008AJ....135..785W, 1610979010812148224,  0.04,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.365,     0.049,    14.515,     0.054,    14.019,     0.053,    13.693,     0.024,    13.355,     0.026,    12.875,     0.432,    21.661,     0.166,    21.496,     0.191,    19.534,     0.014,    17.984,     0.006,    17.065,     0.008,    19.969,     0.005,     194.0,     0.9,    20.837,     0.194,      63.9,    11.4,    18.280,     0.023,     391.5,     8.3,    19.889,   19.66, 0.65,   20.35, 1.10,   71.59, 0.85
 J1429+3832 ,217.396185611, 38.539394543,  2MASS 14293522+3832212 ,2008AJ....135..785W, 1487625660285148160,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.965,     0.076,    14.929,     0.056,    14.534,     0.082,    14.244,     0.026,    13.901,     0.033,    12.594,     0.399,    24.430,     0.520,    22.221,     0.030,    19.844,     0.011,    18.362,     0.009,    17.470,     0.007,    20.373,     0.007,     133.7,     0.9,    21.416,     0.246,      37.5,     8.5,    18.685,     0.031,     269.5,     7.8,    20.501,   14.26, 0.71,  -85.36, 0.87,   38.69, 1.06
 J1430+2915 ,217.680557828, 29.261885845,  2MASSI J1430435+291540 ,2003IAUS..211..197W, 1284172681516099072,  0.22,      UR; ,2003AJ....126.1526B,       L2 ,2003AJ....126.2421C,     L0.5 ,2003IAUS..211..197W,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.273,     0.028,    13.439,     0.027,    12.771,     0.025,    12.322,     0.022,    12.025,     0.022,    11.343,     0.117,-99999.000,-99999.000,    21.073,     0.030,    18.730,     0.007,    17.302,     0.006,    16.320,     0.004,    19.235,     0.004,     381.2,     1.5,    21.708,     0.185,      28.7,     4.9,    17.566,     0.009,     756.1,     6.4,    19.038,   30.65, 0.49, -201.53, 0.69,  133.02, 0.89
 J1431+1436 ,217.876950519, 14.614623317,  2MASS 14313097+1436539 ,2009AJ....137..304S, 1228220944254775680,  0.20,       ...,                ...,       L2 ,2009A&A...497..619Z,L3.5 p(blu,2009AJ....137..304S,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.151,     0.041,    14.501,     0.048,    14.125,     0.062,    13.719,     0.025,    13.427,     0.029,    12.823,     0.436,-99999.000,-99999.000,    21.696,     0.170,    19.600,     0.020,    17.964,     0.015,    17.016,     0.006,    19.986,     0.009,     191.0,     1.5,    21.524,     0.199,      34.0,     6.2,    18.341,     0.038,     370.2,    12.9,    20.368,   22.98, 0.95, -430.42, 1.29,  -73.60, 1.41
 J1431+3513 ,217.886489021, 35.216876060,  2MASS 14313280+3513003 ,2010AJ....139.1808S, 1480107543372500608,  0.02,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.591,     0.055,    14.765,     0.054,    14.159,     0.051,    13.853,     0.025,    13.624,     0.030,    12.434,-99999.000,    22.929,-99999.000,    20.669,-99999.000,    20.044,     0.019,    18.594,     0.009,    17.605,     0.002,    20.545,     0.006,     114.1,     0.7,    21.606,     0.220,      31.5,     6.4,    18.866,     0.033,     228.2,     6.9,    20.257,   13.39, 0.80,  -39.95, 0.92,   14.29, 1.28
 J1432+3451 ,218.174939688, 34.861467078,  2MASS 14324216+3451429 ,2010AJ....139.1808S, 1480049067391928064,  0.07,       ...,                ...,       L1 ,2010AJ....139.1808S,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.752,     0.107,    15.047,     0.128,    14.768,     0.097,    14.142,     0.035,    13.916,     0.043,    12.598,     0.416,-99999.000,-99999.000,-99999.000,-99999.000,    20.046,     0.018,    18.619,     0.019,    17.648,     0.009,    20.609,     0.007,     107.6,     0.7,    21.198,     0.223,      45.8,     9.4,    18.804,     0.033,     241.7,     7.4,    20.621,   16.71, 0.92, -140.93, 0.95, -103.14, 1.37
 J1432+3636 ,218.211591682, 36.611960281, SDSSJ143251.01+363643.6 ,2010AJ....139.1808S, 1480484955032348288,  0.14,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.300,     0.030,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.951,     0.003,     495.4,     1.3,    21.056,     0.147,      52.3,     7.1,    17.298,     0.009,     967.0,     8.4,    19.035,   20.62, 0.33, -230.50, 0.37,  -50.87, 0.49
 J1438+6408 ,219.540812644, 64.142529056,  2MASS 14380829+6408363 ,2008AJ....135..785W, 1668664785283445760,  0.34,       ...,                ...,       L0 ,2008AJ....135..785W,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    12.985,     0.024,    12.161,     0.031,    11.650,     0.021,    11.350,     0.022,    11.105,     0.020,    10.511,     0.071,    21.409,     0.193,    19.406,     0.007,    17.187,     0.004,    15.779,     0.008,    14.831,     0.005,    17.649,     0.002,    1643.7,     3.2,    20.477,     0.119,      89.1,     9.8,    16.046,     0.012,    3064.0,    33.1,    17.773,   58.70, 0.14,  643.75, 0.41, -206.27, 0.30
 J1439+0823 ,219.799044271,  8.387677642,  2MASS 14391190+0823157 ,2010AJ....139.1808S, 1172850324660258176,  0.22,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,     L1.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.391,     0.044,    14.648,     0.047,    14.093,     0.071,    13.694,     0.025,    13.409,     0.031,    12.448,-99999.000,-99999.000,-99999.000,    22.215,     0.143,    19.871,     0.024,    18.369,     0.009,    17.399,     0.020,    20.379,     0.010,     132.9,     1.3,    21.620,     0.159,      31.1,     4.6,    18.706,     0.043,     264.5,    10.6,    20.171,   16.37, 1.16, -125.25, 1.68,    2.73, 1.96
 J1439+4241 ,219.854961340, 42.695181652, SDSSJ143925.23+424141.7 ,2010AJ....139.1808S, 1492994506844140160,  0.13,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.500,     0.040,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.311,     0.006,     141.6,     0.8,    21.653,     0.437,      30.2,    12.1,    18.615,     0.022,     287.7,     5.9,    20.235,   15.63, 0.61,  -20.79, 0.78,   74.86, 1.02
 J1440+1233 ,220.125581006, 12.558983364,ULAS J144030.22+123333.3 ,2016A&A...589A..49S, 1178675026162099968,  0.09,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.415,     0.031,    13.603,     0.031,    13.186,     0.037,    12.863,     0.023,    12.643,     0.024,    12.221,-99999.000,    22.066,     0.244,    21.060,     0.028,    18.560,     0.006,    17.117,     0.007,    16.230,     0.005,    19.039,     0.005,     456.7,     2.0,    21.601,     0.247,      31.6,     7.2,    17.429,     0.015,     857.2,    12.0,    19.171,   23.54, 0.73, -138.67, 0.69, -120.54, 0.64
 J1440-1303 ,220.131129498,-13.057666225,  2MASS 14403186-1303263 ,2010ApJS..190..100K, 6323304363616153344,  0.16,       ...,                ...,       L1 ,2010ApJS..190..100K,L1 p(blue),2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.379,     0.050,    14.719,     0.082,    14.251,     0.065,    13.941,     0.026,    13.738,     0.036,    12.634,     0.428,-99999.000,-99999.000,-99999.000,-99999.000,    19.782,     0.038,    18.298,     0.017,    17.305,     0.006,    20.263,     0.009,     148.0,     1.2,    21.698,     0.377,      28.9,    10.1,    18.606,     0.056,     289.9,    15.0,    20.332,   19.41, 1.25, -390.24, 1.43,  -81.55, 1.25
 J1441-0945 ,220.403902225, -9.766539800,             G 124-62 BC ,1999AJ....118.2466M, 6326753222355601408,  0.20,      VB; ,2003AJ....126.1526B,     L0.5 ,2008ApJ...689.1295K,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,    30.660,     0.710,2016AJ....152...24W,    14.020,     0.029,    13.190,     0.031,    12.661,     0.030,    12.336,     0.023,    12.108,     0.023,    12.110,     0.338,-99999.000,-99999.000,    20.796,     0.029,    18.410,     0.003,    16.986,     0.005,    16.013,     0.004,    19.162,     0.032,     407.8,    11.9,    21.139,     0.469,      48.4,    20.9,    17.262,     0.018,     999.8,    16.4,    18.895,   31.64, 1.01, -219.81, 1.70,  -25.02, 1.49
 J1442+6603 ,220.588302021, 66.055575276,              G 239-25 B ,2004AJ....128.1733G, 1669449084967072000,  0.25,      VB; ,2004A&A...427L...1F,      ... ,               ... ,      L0: ,2004A&A...427L...1F,      ... ,               ... ,    93.170,     1.300,2007A&A...474..653V,    11.440,     0.030,    10.860,     0.030,    10.300,     0.070,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    15.302,     0.023,   14270.1,   296.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    16.284,   91.71, 0.24, -337.59, 0.37,   25.18, 0.50
 J1446+1102 ,221.521713084, 11.047272260,ULAS J144605.19+110250.6 ,2016A&A...589A..49S, 1175271140027709440,  0.04,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.899,     0.081,    14.953,     0.086,    14.697,     0.119,    14.311,     0.028,    13.930,     0.035,    12.962,     0.532,    20.743,-99999.000,    21.977,     0.079,    19.969,     0.019,    18.492,     0.007,    17.565,     0.005,    20.511,     0.014,     117.7,     1.5,    20.344,     0.762,     100.7,    70.7,    18.851,     0.046,     231.3,     9.9,    20.312,   14.48, 1.79,   40.79, 2.14,  -26.31, 2.76
 J1448+1031 ,222.107808417, 10.532563114,  2MASSW J1448256+103159 ,2003IAUS..211..197W, 1175003649462887040,  0.27,       ...,                ...,      L4: ,2008AJ....136.1290R,     L3.5 ,2003IAUS..211..197W,     L6.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.556,     0.034,    13.433,     0.033,    12.683,     0.031,    11.906,     0.023,    11.501,     0.021,    10.827,     0.088,-99999.000,-99999.000,    21.656,     0.045,    19.612,     0.011,    17.841,     0.007,    16.802,     0.008,    19.835,     0.007,     219.5,     1.5,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.476,   71.25, 0.72,  223.13, 1.07, -115.50, 1.04
 J1448+3719 ,222.177685988, 37.325690300,  2MASS 14484277+3719321 ,2008AJ....135..785W, 1294646285684485120,  0.02,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.308,-99999.000,    14.467,     0.057,    14.032,-99999.000,    13.672,     0.025,    13.395,     0.027,    12.319,     0.262,    25.110,     0.540,    21.545,     0.181,    19.817,     0.007,    18.321,     0.007,    17.300,     0.010,    20.279,     0.005,     145.7,     0.7,    21.539,     0.139,      33.5,     4.3,    18.556,     0.023,     303.7,     6.5,    20.208,   18.84, 0.73, -101.73, 0.97,   28.04, 1.22
 J1449+2355 ,222.407842894, 23.927274104,  2MASSW J1449378+235537 ,2000AJ....120..447K, 1265987549468718592,  0.14,      UR; ,2003AJ....125.3302G,       L0 ,2000AJ....120..447K,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.818,     0.075,    15.004,     0.087,    14.311,     0.085,    14.175,     0.025,    13.929,     0.032,    12.581,     0.323,    23.517,-99999.000,    22.200,     0.188,    19.901,     0.017,    18.462,     0.010,    17.583,     0.009,    20.543,     0.008,     114.3,     0.9,    21.233,     0.222,      44.4,     9.1,    18.766,     0.023,     250.2,     5.2,    20.381,   11.46, 1.49,   22.24, 2.86,   17.70, 2.61
 J1450+4617 ,222.572640916, 46.293603387, SDSSJ145017.31+461739.3 ,2010AJ....139.1808S, 1589936389777069696,  0.25,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.510,     0.050,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.113,     0.009,     169.8,     1.4,    20.982,     0.240,      56.0,    12.4,    18.440,     0.027,     337.8,     8.5,    20.245,   13.93, 0.56,   88.16, 0.87, -189.08, 1.06
 J1450+3920 ,222.738700441, 39.345894168,  2MASS 14505734+3920451 ,2008AJ....135..785W, 1488484486239825664,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.455,     0.032,    13.721,     0.037,    13.350,     0.041,    12.858,     0.023,    12.512,     0.023,    11.793,     0.154,    20.356,     0.310,    21.190,     0.028,    18.740,     0.007,    17.269,     0.007,    16.290,     0.006,    19.214,     0.003,     388.9,     1.0,    21.575,     0.172,      32.4,     5.1,    17.553,     0.011,     764.5,     7.5,    19.072,   27.19, 0.30,  -40.93, 0.39,    5.24, 0.45
 J1452+0931 ,223.005634333,  9.526130540,ULAS J145201.33+093135.9 ,2016A&A...589A..49S, 1174086386182157696,  0.12,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.418,     0.070,    14.766,     0.076,    14.253,     0.086,    13.996,     0.025,    13.621,     0.032,    12.319,-99999.000,-99999.000,-99999.000,    21.952,     0.022,    19.657,     0.023,    18.162,     0.009,    17.236,     0.005,    20.108,     0.011,     170.7,     1.7,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    20.168,   21.64, 0.99,   21.63, 1.43, -221.57, 1.54
 J1452+2723 ,223.230935003, 27.389314272,  2MASS 14525564+2723256 ,2010AJ....139.1808S, 1269233964921714688,  0.13,       ...,                ...,       L0 ,2010AJ....139.1808S,      L0: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.924,     0.037,    14.356,     0.043,    14.083,     0.062,    13.602,     0.025,    13.321,     0.027,    12.544,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.152,     0.024,    17.545,     0.011,-99999.000,-99999.000,    19.614,     0.005,     269.1,     1.2,    21.572,     0.229,      32.5,     6.9,    17.894,     0.015,     558.7,     7.8,    19.813,   24.51, 0.60, -183.76, 1.00, -258.48, 0.93
 J1453+1420 ,223.358321672, 14.345403049,  2MASS 14532582+1420410 ,2010AJ....139.1808S, 1185329545411155200,  0.23,       ...,                ...,       L1 ,2010AJ....139.1808S,       L1 ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.074,     0.037,    14.404,     0.059,    13.893,     0.035,    13.499,     0.024,    13.159,     0.027,    12.535,-99999.000,-99999.000,-99999.000,    21.720,     0.048,    19.663,     0.015,    18.090,     0.006,    17.092,     0.020,    20.086,     0.008,     174.2,     1.3,    21.866,     0.200,      24.8,     4.6,    18.370,     0.049,     360.3,    16.1,    20.027,   27.91, 0.92,  150.99, 1.80,  166.36, 1.58
 J1454-6604 ,223.538327905,-66.081379464, DENIS-P J1454078-660447 ,2008MNRAS.383..831P, 5848753805085988352,  0.38,       ...,                ...,     L3.5 ,2008MNRAS.383..831P,      ... ,               ... ,      ... ,               ... ,    84.880,     1.710,2014AJ....147...94D,    13.059,     0.024,    12.168,     0.022,    11.721,     0.025,    11.100,     0.023,    10.693,     0.020,    10.038,     0.061,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.412,     0.004,     814.2,     2.7,    21.520,     0.164,      34.1,     5.2,    16.599,     0.011,    1841.0,    19.3,    18.181,   93.22, 0.30,  479.98, 0.51, -356.24, 0.54
 J1454+3718 ,223.698541358, 37.306334008, SDSSJ145447.76+371823.1 ,2010AJ....139.1808S, 1295913202254028160,  0.07,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    16.270,     0.110,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.781,     0.011,      91.8,     0.9,    21.413,     0.168,      37.6,     5.8,    19.104,     0.037,     183.3,     6.3,    21.005,   13.99, 1.11, -101.76, 2.27,  -28.75, 1.78
 J1455+2619 ,223.762721986, 26.321676179,  2MASS 14550283+2619202 ,2010AJ....139.1808S, 1268904901707162496,  0.14,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.140,     0.049,    14.528,     0.057,    13.867,     0.063,    13.424,     0.024,    13.150,     0.026,    12.483,     0.274,-99999.000,-99999.000,    21.567,     0.120,    19.676,     0.024,    18.209,     0.007,    17.211,     0.010,    20.132,     0.006,     167.0,     1.0,    21.469,     0.334,      35.7,    11.0,    18.444,     0.029,     336.6,     8.9,    20.048,   30.06, 0.83,  170.35, 1.17, -124.47, 1.16
 J1503+2525 ,225.832128850, 25.424567002,  2MASS 15031961+2525196 ,2000ApJ...531L..57B, 1267906854386665088,  0.17,       ...,                ...,       T6 ,2003AJ....126.2487B,       T5 ,2006ApJ...639.1095B,      ... ,               ... ,   157.200,     2.200,2012ApJS..201...19D,    13.937,     0.024,    13.856,     0.031,    13.963,     0.059,    13.436,     0.024,    11.720,     0.021,    10.709,     0.071,-99999.000,-99999.000,-99999.000,-99999.000,    21.688,     0.084,    18.195,     0.015,    16.458,     0.009,    20.312,     0.008,     141.4,     1.0,    20.940,     0.255,      58.2,    13.6,    18.239,     0.034,     406.5,    12.7,    21.093,  154.92, 1.10,   87.72, 2.24,  559.22, 1.99
 J1505+1101 ,226.281914830, 11.027308027,ULAS J150507.76+110139.0 ,2016A&A...589A..49S, 1180524301640564096,  0.09,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.557,     0.063,    14.924,     0.092,    14.425,     0.080,    14.163,     0.027,    13.956,     0.035,    12.677,-99999.000,-99999.000,-99999.000,    21.894,     0.020,    19.720,     0.016,    18.309,     0.008,    17.422,     0.010,    20.279,     0.011,     145.7,     1.4,    19.044,     0.687,     333.5,   211.0,    18.644,     0.038,     280.0,     9.7,    20.336,   15.30, 1.16, -179.97, 1.64,  -91.13, 1.54
 J1506+7027 ,226.703131938, 70.461474226,WISEPC J150649.97+702736.,2011ApJS..197...19K, 1695191332232990720,  0.66,       ...,                ...,      ... ,               ... ,       T6 ,2011ApJS..197...19K,      ... ,               ... ,   310.000,    42.000,2013ApJ...762..119M,    14.328,     0.095,    14.150,     0.203,    14.048,     0.136,    13.403,     0.024,    11.276,     0.019,    10.188,     0.039,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.128,     0.038,-99999.000,-99999.000,    20.258,     0.010,     148.6,     1.3,    21.310,     0.228,      41.3,     8.7,    18.222,     0.032,     413.1,    12.0,    21.318,  193.55, 0.94,-1194.09, 1.65, 1044.30, 1.52
 J1506+1321 ,226.721634922, 13.351626872,             2MUCD 11291 ,2000AJ....120.1085G, 1182574753387703680,  0.76,       ...,                ...,       L3 ,2000AJ....120.1085G,       L4 ,2011A&A...529A..44W,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.365,     0.023,    12.380,     0.021,    11.741,     0.019,    11.193,     0.023,    10.872,     0.021,    10.491,     0.062,-99999.000,-99999.000,-99999.000,-99999.000,    18.048,     0.005,-99999.000,-99999.000,    15.492,     0.008,    18.369,     0.003,     847.0,     2.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.452,   85.58, 0.29,-1071.04, 0.45,  -11.95, 0.44
 J1507-1627 ,226.947967824,-16.465000552,  2MASSW J1507476-162738 ,2000AJ....119..369R, 6306068659857135232,  0.44,       ...,                ...,       L5 ,2000AJ....120..447K,     L5.5 ,2004AJ....127.3553K,      ... ,               ... ,   133.930,     0.580,2016AJ....152...24W,    12.830,     0.027,    11.895,     0.024,    11.312,     0.026,    10.670,     0.022,    10.369,     0.021,     9.685,     0.048,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.969,     0.003,    1224.1,     3.8,    20.961,     0.134,      57.0,     7.1,    16.281,     0.018,    2468.2,    41.0,    18.155,  135.23, 0.33, -151.65, 0.63, -895.71, 0.58
 J1508+4339 ,227.184117675, 43.665639135, SDSSJ150844.43+433955.5 ,2010AJ....139.1808S, 1393695176492692096,  0.09,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    16.280,     0.110,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.895,     0.015,      82.7,     1.1,    20.926,     0.183,      58.9,     9.9,    19.297,     0.082,     153.5,    11.6,    21.015,   10.29, 1.48, -233.99, 2.88,   62.43, 2.62
 J1512+3403 ,228.170476236, 34.063866212,  2MASS 15124058+3403501 ,2010AJ....139.1808S, 1290498996544435200,  0.13,       ...,                ...,       L3 ,2010AJ....139.1808S,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.040,     0.038,    14.046,     0.038,    13.413,     0.037,    12.967,     0.023,    12.730,     0.023,    12.276,     0.228,-99999.000,-99999.000,    21.503,     0.080,    19.353,     0.006,    18.013,     0.007,    17.125,     0.009,    19.904,     0.006,     205.9,     1.1,    21.300,     0.185,      41.7,     7.1,    18.290,     0.016,     387.8,     5.6,    19.738,   33.14, 0.52,  234.88, 0.67,  -12.36, 0.76
 J1515+3255 ,228.925956588, 32.928449076,  2MASS 15154232+3255435 ,2008AJ....135..785W, 1278241984516019712,  0.28,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.215,     0.073,    15.569,     0.094,    14.963,     0.078,    14.797,     0.028,    14.429,     0.039,    12.885,-99999.000,    24.250,     0.380,    22.690,     0.140,    20.245,     0.015,    18.834,     0.018,    17.894,     0.007,    20.823,     0.009,      88.4,     0.7,    21.333,     0.174,      40.5,     6.5,    19.141,     0.040,     177.2,     6.5,    20.903,   11.05, 1.10,  -53.56, 1.50,  -64.79, 1.94
 J1516+5739 ,229.016690584, 57.652391060, SDSSJ151603.96+573907.6 ,2010AJ....139.1808S, 1614546754244897920,  0.34,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    16.150,     0.090,-99999.000,-99999.000,-99999.000,-99999.000,    16.168,     0.042,    15.943,     0.086,    12.972,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.749,     0.012,      94.6,     1.1,    21.394,     0.187,      38.3,     6.6,    18.960,     0.080,     209.2,    15.5,    21.601,   10.74, 0.99,   14.99, 2.15,   44.25, 2.00
 J1520-4422 ,230.005326121,-44.380137956,        WDS J15200-4423A ,2007A&A...466.1059K, 6000386835164904192,  0.41,      UR; ,2007ApJ...658..557B,      ... ,               ... ,     L1.5 ,2006ApJ...639.1095B,      ... ,               ... ,    53.995,     0.109,2014A&A...565A..20S,    13.228,     0.026,    12.364,     0.029,    11.894,     0.030,    11.314,     0.066,    11.097,     0.022,    10.726,     0.101,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.293,     0.002,     907.9,     1.8,    21.223,     0.296,      44.8,    12.2,    16.515,     0.015,    1989.0,    27.3,    18.134,   54.46, 0.25, -628.95, 0.47, -383.51, 0.40
 J1520-4422B,230.005476871,-44.379873057,         WDSJ15200-4423B ,2007A&A...466.1059K, 6000386835153463680,  0.42,       ...,                ...,      ... ,               ... ,     L4.5 ,2006ApJ...639.1095B,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.700,     0.070,    13.700,     0.050,    13.220,     0.040,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.817,     0.007,     223.1,     1.5,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.853,   53.66, 0.63, -643.04, 1.47, -392.65, 1.06
 J1523-2347 ,230.776569326,-23.798049547,  2MASS 15230657-2347526 ,2007A&A...466.1059K, 6251104829501200128,  0.04,       ...,                ...,      ... ,               ... ,     L2.5 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.203,     0.033,    13.420,     0.033,    12.903,     0.032,    12.293,     0.022,    11.965,     0.023,    11.535,     0.201,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.863,     0.003,     537.4,     1.4,    21.411,     0.263,      37.7,     9.1,    17.232,     0.015,    1028.0,    14.2,    19.250,   30.20, 0.38, -160.00, 0.75,  -19.94, 0.62
 J1523-0211 ,230.851631709, -2.192921804, SDSSJ152324.45-021133.9 ,2010AJ....139.1808S, 4415225830533251968,  0.08,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.610,     0.060,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.274,     0.010,     146.5,     1.4,    21.556,     0.302,      33.0,     9.2,    18.636,     0.047,     282.2,    12.1,    20.345,   14.11, 1.47,  -54.98, 2.67,  -42.77, 2.17
 J1525+2004 ,231.374027093, 20.068778944,  2MASS 15252973+2004080 ,2010AJ....139.1808S, 1210858070810123392,  0.02,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.507,     0.051,    14.606,     0.051,    14.016,     0.050,    13.744,     0.026,    13.496,     0.030,    13.148,-99999.000,    23.187,-99999.000,    21.968,     0.013,    19.763,     0.012,    18.283,     0.008,    17.312,     0.007,    20.215,     0.009,     154.6,     1.2,    21.056,     0.338,      52.3,    16.2,    18.517,     0.043,     314.8,    12.5,    20.303,   16.37, 1.11,   26.22, 1.85,  -30.93, 2.69
 J1526+2043 ,231.557354132, 20.726353417,  2MASSI J1526140+204341 ,2000AJ....120..447K, 1213916950812872192,  0.30,       ...,                ...,       L7 ,2000AJ....120..447K,      ... ,               ... ,      ... ,               ... ,    48.500,     8.700,2012ApJ...752...56F,    15.586,     0.055,    14.497,     0.044,    13.922,     0.052,    13.168,     0.025,    12.819,     0.026,    12.301,     0.256,-99999.000,-99999.000,-99999.000,-99999.000,    20.645,     0.032,    18.678,     0.027,    17.595,     0.037,    20.702,     0.012,      98.7,     1.1,    22.191,     0.274,      18.4,     4.6,    18.885,     0.079,     224.3,    16.2,    20.916,   50.00, 1.48, -220.78, 2.34, -359.16, 2.04
 J1526+2808 ,231.587893990, 28.135063775,  2MASS 15262104+2808074 ,2010AJ....139.1808S, 1271103061675345536,  0.06,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.919,     0.098,    15.447,     0.139,    14.472,     0.104,    14.150,     0.026,    14.029,     0.035,    12.486,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.265,     0.028,    18.848,     0.012,    17.872,     0.026,    20.891,     0.010,      83.0,     0.8,    21.387,     0.156,      38.5,     5.5,    19.076,     0.029,     188.2,     4.9,    20.730,   21.50, 1.78,   49.12, 1.91,  -67.58, 3.01
 J1529+6730 ,232.388221583, 67.505849660,  2MASS 15293306+6730215 ,2010ApJS..190..100K, 1645651835115944576,  0.10,       ...,                ...,      ... ,               ... ,      L0: ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.327,     0.121,    15.340,     0.117,    14.722,     0.101,    14.536,     0.027,    14.262,     0.033,    13.233,     0.485,    24.604,-99999.000,    22.020,-99999.000,    20.328,     0.026,    18.862,     0.021,    17.902,     0.022,    20.849,     0.016,      86.3,     1.2,    21.444,     0.150,      36.5,     5.1,    19.027,     0.093,     196.7,    16.8,    20.842,   12.21, 1.61,   37.22, 2.83,  -25.77, 3.58
 J1530+5147 ,232.553520243, 51.788136893,  2MASS 15301287+5147169 ,2008AJ....135..785W, 1596000814877433728,  0.15,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.047,     0.041,    14.313,     0.047,    13.737,     0.052,    13.455,     0.024,    13.166,     0.025,    13.016,     0.378,    22.069,     0.092,    21.334,     0.057,    19.195,     0.012,    17.736,     0.005,    16.807,     0.006,    19.697,     0.006,     249.2,     1.3,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.733,   19.24, 0.49,  -18.84, 0.86,   34.23, 0.96
 J1534+1219 ,233.722704229, 12.330226113,  2MASS 15345325+1219495 ,2006AJ....131.2722C, 1193465794018333824,  0.17,       ...,                ...,      ... ,               ... ,      L4: ,2006AJ....131.2722C,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.332,     0.047,    14.303,     0.037,    13.827,     0.042,    12.967,     0.023,    12.642,     0.025,    12.326,     0.334,-99999.000,-99999.000,    22.011,     0.188,    20.455,     0.033,    18.531,     0.017,    17.505,     0.007,    20.626,     0.014,     105.9,     1.3,    21.372,     0.516,      39.1,    18.6,    18.916,     0.042,     217.9,     8.5,    20.430,   49.89, 1.65,  174.55, 3.08,  -38.16, 4.14
 J1536+0646 ,234.247374960,  6.780401447,ULAS J153659.37+064650.3 ,2016A&A...589A..49S, 4430701697214030464,  0.04,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L2 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.609,     0.066,    14.925,     0.065,    14.316,     0.075,    13.978,     0.028,    13.745,     0.036,    12.088,-99999.000,    22.076,-99999.000,    21.876,     0.174,    20.194,     0.017,    18.703,     0.021,    17.762,     0.014,    20.723,     0.010,      96.9,     0.9,    21.321,     0.394,      40.9,    14.9,    19.053,     0.040,     192.1,     7.0,    20.505,   16.04, 1.18,  -18.97, 2.89,  -78.67, 2.16
 J1537+1405 ,234.341519869, 14.085170623,  2MASS 15372197+1405082 ,2010AJ....139.1808S, 1194307946912712192,  0.20,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.132,     0.097,    15.463,     0.135,    15.046,     0.152,    14.715,     0.029,    14.500,     0.051,    13.147,-99999.000,    21.666,-99999.000,    21.392,     0.164,    20.215,     0.023,    18.804,     0.012,    17.883,     0.013,    20.794,     0.013,      90.8,     1.1,    19.858,     0.442,     157.6,    64.2,    19.125,     0.064,     179.8,    10.6,    20.584,   11.86, 1.26,   -3.72, 3.59,  -89.71, 2.51
 J1539-0520 ,234.927234581, -5.344762146,DENIS-P J153941.96-052042,2004A&A...416L..17K, 4400638923299410048,  0.33,       ...,                ...,      L4: ,2008ApJ...689.1295K,       L2 ,2004A&A...416L..17K,      ... ,               ... ,    60.080,     1.250,2016AJ....152...24W,    13.922,     0.029,    13.060,     0.026,    12.575,     0.029,    12.013,     0.023,    11.750,     0.023,    11.676,     0.275,-99999.000,-99999.000,    21.056,     0.059,    18.763,     0.014,    17.052,     0.004,    15.980,     0.008,    19.010,     0.004,     469.1,     1.6,    20.371,     0.433,      98.2,    39.1,    17.319,     0.016,     948.8,    14.3,    18.985,   58.82, 0.42,  590.20, 0.75,  104.57, 0.73
 J1540+0102 ,235.021168100,  1.035748533,ULAS J154005.10+010208.7 ,2016A&A...589A..49S, 4416887707998970752,  0.03,       ...,                ...,      ... ,               ... ,      ... ,               ... ,      L0: ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.212,     0.044,    14.567,     0.050,    14.083,     0.059,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    21.879,     0.168,    21.597,     0.053,    19.353,     0.006,    17.871,     0.011,    16.955,     0.007,    19.851,     0.005,     216.3,     1.0,    21.334,     0.222,      40.5,     8.3,    18.242,     0.021,     405.4,     7.8,    19.837,   14.84, 0.55,  -49.47, 1.00,  -15.00, 0.86
 J1541+2844 ,235.260449159, 28.743742692,ULAS J154102.57+284436.9 ,2016A&A...589A..49S, 1224796854593230336,  0.06,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.942,     0.042,    14.175,     0.055,    13.673,     0.057,    13.341,     0.025,    13.120,     0.027,    12.564,     0.301,-99999.000,-99999.000,    21.453,     0.042,    18.961,     0.008,    17.541,     0.009,    16.653,     0.009,    19.485,     0.003,     302.9,     0.8,    21.569,     0.155,      32.6,     4.7,    17.857,     0.009,     578.0,     5.0,    19.644,   17.35, 0.33, -122.56, 0.51,   81.36, 0.60
 J1546+1609 ,236.608359531, 16.154481786,  2MASS 15462590+1609192 ,2010AJ....139.1808S, 1196165198144011136,  0.10,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.714,     0.055,    14.805,     0.061,    14.189,     0.061,    13.930,     0.026,    13.663,     0.033,    12.524,     0.417,-99999.000,-99999.000,    21.887,     0.055,    19.824,     0.013,    18.440,     0.024,    17.447,     0.009,    20.365,     0.006,     134.7,     0.8,    21.448,     0.226,      36.4,     7.6,    18.671,     0.019,     273.1,     4.9,    20.272,   18.50, 1.33,   80.44, 1.45, -176.91, 0.96
 J1546+2536 ,236.616841387, 25.609958807,  2MASS 15462849+2536338 ,2009A&A...497..619Z, 1222891473958463744,  0.18,       ...,                ...,       L1 ,2009A&A...497..619Z,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.760,     0.070,    15.069,     0.083,    14.711,     0.081,    14.295,     0.026,    13.976,     0.036,    12.708,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.088,     0.025,    18.458,     0.014,    17.484,     0.013,    20.502,     0.005,     118.8,     0.6,    21.323,     0.208,      40.9,     7.8,    18.789,     0.020,     245.0,     4.4,    20.612,   18.22, 0.76, -399.06, 1.13,  131.09, 1.22
 J1547-2423 ,236.945955273,-24.397674370,  2MASS 15474719-2423493 ,2008AJ....136.1290R, 6236753694496012544,  0.20,      MG; ,2015ApJS..219...33G,     M9 p ,2008AJ....136.1290R,  L0Int-G ,2013ApJ...772...79A,      ... ,               ... ,    30.050,     1.080,2016ApJ...833...96L,    13.970,     0.029,    13.271,     0.034,    12.742,     0.025,    12.409,     0.081,    12.064,     0.025,    11.654,-99999.000,-99999.000,-99999.000,    21.053,     0.056,    18.304,     0.004,    16.814,     0.015,    15.851,     0.004,    18.744,     0.003,     599.5,     1.6,    21.253,     0.147,      43.6,     5.9,    17.121,     0.015,    1138.4,    16.2,    18.820,   29.20, 0.40, -141.12, 0.73, -132.71, 0.46
 J1548+2814 ,237.228747798, 28.234521990,  2MASS 15485487+2814046 ,2008AJ....135..785W, 1224567915656078336,  0.04,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.940,     0.081,    14.933,     0.085,    14.450,     0.068,    14.182,     0.026,    13.969,     0.035,    12.701,-99999.000,    23.402,     0.420,    22.095,     0.119,    20.048,     0.013,    18.635,     0.009,    17.684,     0.012,    20.595,     0.007,     109.0,     0.7,    21.496,     0.254,      34.8,     8.2,    18.904,     0.025,     220.4,     5.1,    20.479,   14.25, 0.79,   19.28, 1.28,  -17.98, 1.40
 J1548-1636 ,237.242049311,-16.601103788,  2MASS 15485834-1636018 ,2007A&A...466.1059K, 6260966349293260928,  0.12,       ...,                ...,      ... ,               ... ,      L2: ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.891,     0.028,    13.104,     0.030,    12.635,     0.030,    12.284,     0.025,    11.994,     0.023,    11.474,     0.239,-99999.000,-99999.000,    20.532,     0.032,    18.129,     0.007,    16.678,     0.005,    15.741,     0.006,    18.580,     0.002,     697.4,     1.6,    20.753,     0.242,      69.1,    15.4,    16.944,     0.010,    1340.0,    12.7,    18.879,   37.43, 0.32, -206.60, 0.74, -122.54, 0.42
 J1550+1455 ,237.535688563, 14.920918545,  2MASS 15500845+1455180 ,2007AJ....133..439C, 1192782138303692672,  0.10,      UR; ,2009AJ....138.1563B,      L2: ,2007AJ....133..439C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.776,     0.042,    13.795,     0.040,    13.261,     0.035,    12.656,     0.025,    12.343,     0.024,    12.142,     0.366,-99999.000,-99999.000,    21.784,     0.073,    19.526,     0.016,    18.094,     0.018,    17.070,     0.009,    20.192,     0.007,     158.0,     1.0,    21.434,     0.355,      36.9,    12.1,    18.134,     0.028,     447.8,    11.4,    19.770,   30.12, 0.92,  100.88, 2.46, -144.22, 1.74
 J1551+4329 ,237.837179126, 43.491599667,  2MASS 15512087+4329303 ,2010AJ....139.1808S, 1396308578192813312,  0.14,       ...,                ...,       L3 ,2010AJ....139.1808S,       L3 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.133,     0.043,    14.201,     0.047,    13.626,     0.042,    13.009,     0.023,    12.679,     0.022,    11.802,     0.152,    22.895,-99999.000,    21.889,     0.043,    19.568,     0.012,    18.098,     0.009,    17.092,     0.016,    20.321,     0.008,     140.2,     1.1,    21.055,     0.247,      52.3,    11.9,    18.330,     0.028,     373.8,     9.5,    20.064,   23.16, 0.83,   28.67, 1.44,  -33.21, 1.88
 J1551+5442 ,237.884928020, 54.700572666,  2MASS 15513273+5442010 ,2010AJ....139.1808S, 1597533701590333440,  0.07,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.857,     0.040,    14.042,     0.045,    13.504,     0.049,    13.181,     0.023,    12.945,     0.023,    12.484,     0.233,-99999.000,-99999.000,    21.354,     0.050,    19.220,     0.012,    17.777,     0.008,    16.839,     0.009,    19.686,     0.004,     251.8,     0.9,    21.166,     0.141,      47.2,     6.1,    18.030,     0.021,     493.0,     9.4,    19.642,   26.22, 0.31, -182.01, 0.57,   63.84, 0.64
 J1552-0035 ,238.217585149, -0.584383374,  2MASS 15525231-0035019 ,2008AJ....135..785W, 4410197699434924416,  0.02,       ...,                ...,       L0 ,2008AJ....135..785W,    M9.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.992,     0.094,    15.403,     0.119,    15.013,     0.132,    14.712,     0.031,    14.333,     0.048,    12.361,-99999.000,    24.360,     0.480,    23.220,     0.320,    19.950,     0.013,    18.442,     0.007,    17.601,     0.007,    20.502,     0.009,     118.7,     1.0,    21.607,     0.180,      31.5,     5.2,    18.794,     0.036,     244.0,     8.1,    20.756,   13.22, 1.11,  -92.03, 2.63, -118.75, 2.11
 J1552+2948 ,238.245297118, 29.813203832,  2MASS 15525906+2948485 ,2003IAUS..211..197W, 1320853355787534848,  0.12,       ...,                ...,   L0Vl-G ,2009AJ....137.3345C,   L0Vl-G ,2013ApJ...772...79A,      ... ,               ... ,    47.750,     0.990,2016ApJ...833...96L,    13.478,     0.026,    12.606,     0.026,    12.022,     0.028,    11.552,     0.023,    11.202,     0.021,    10.621,     0.053,    22.497,     0.187,    20.397,     0.022,    18.115,     0.006,    16.606,     0.005,    15.573,     0.004,    18.515,     0.002,     740.3,     1.4,    21.194,     0.130,      46.0,     5.5,    16.884,     0.007,    1416.6,     9.8,    18.346,   49.00, 0.20, -160.26, 0.30,  -67.26, 0.37
 J1555-0956 ,238.819809225, -9.938392831,  2MASSW J1555157-095605 ,2002ApJ...575..484G, 4346523537966269824,  0.53,       ...,                ...,       L1 ,2002ApJ...575..484G,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,    72.690,     0.850,2016AJ....152...24W,    12.557,     0.024,    11.984,     0.024,    11.443,     0.019,    11.138,     0.044,    10.868,     0.021,    10.520,     0.100,-99999.000,-99999.000,-99999.000,-99999.000,    16.994,     0.004,-99999.000,-99999.000,-99999.000,-99999.000,    17.352,     0.001,    2160.0,     2.3,    21.003,     0.119,      54.9,     6.0,    15.726,     0.008,    4112.9,    29.3,    17.737,   73.65, 0.19,  931.63, 0.38, -785.14, 0.24
 J1555+0017 ,238.857873022,  0.288798609,  2MASS 15552614+0017204 ,2002AJ....123.3409H, 4410735566778443904,  0.12,       ...,                ...,       L0 ,2002AJ....123.3409H,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.954,     0.039,    14.229,     0.043,    13.822,     0.055,    13.449,     0.025,    13.179,     0.029,    12.237,     0.462,-99999.000,-99999.000,    21.545,     0.027,    19.257,     0.005,    17.825,     0.012,    16.873,     0.008,    19.743,     0.005,     238.9,     1.0,    21.061,     0.312,      52.0,    15.0,    18.103,     0.018,     460.9,     7.7,    19.758,   22.31, 0.60, -247.98, 1.12,  -50.45, 0.85
 J1556+1723 ,239.184722145, 17.385821766,  2MASS 15564434+1723089 ,2010AJ....139.1808S, 1202489863904750208,  0.02,       ...,                ...,       L0 ,2010AJ....139.1808S,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.669,     0.033,    13.865,     0.046,    13.347,     0.038,    12.902,     0.024,    12.601,     0.024,    12.083,-99999.000,    21.433,-99999.000,    21.477,     0.049,    19.139,     0.006,    17.648,     0.007,    16.638,     0.005,    19.594,     0.004,     274.0,     1.0,    21.387,     0.217,      38.5,     7.7,    17.947,     0.013,     532.0,     6.3,    19.404,   20.22, 0.60,  -23.02, 0.65,    2.61, 0.55
 J1605+0421 ,241.292192708,  4.364320700,  2MASS 16051015+0421521 ,2008AJ....135..785W, 4425494341423705344,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.243,     0.053,    14.379,     0.041,    13.819,     0.044,    13.581,     0.026,    13.319,     0.029,    12.296,-99999.000,    22.572,     0.710,    21.541,     0.033,    19.509,     0.010,    18.092,     0.006,    17.155,     0.006,    20.012,     0.005,     186.4,     0.9,    21.728,     0.336,      28.1,     8.7,    18.386,     0.021,     354.9,     6.7,    19.885,   21.16, 0.77,  -26.23, 1.28,  -36.51, 0.86
 J1607+3459 ,241.929518010, 34.996611526,  2MASS 16074308+3459470 ,2008AJ....135..785W, 1323976724724420608,  0.03,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.415,     0.045,    14.507,     0.057,    13.963,     0.044,    13.542,     0.024,    13.206,     0.027,    12.289,     0.221,    22.878,     0.590,    22.038,     0.159,    19.869,     0.009,    18.346,     0.007,    17.361,     0.012,    20.346,     0.007,     137.1,     0.9,    21.379,     0.238,      38.8,     8.5,    18.653,     0.031,     277.8,     8.0,    20.053,   15.40, 0.70,   12.20, 1.11,   41.12, 1.50
 J1610-0040 ,242.617292997, -0.686958855,           LSRJ1610-0040 ,2003ApJ...591L..49L, 4406489184157821952,  0.67,       ...,                ...,    L: sd ,2003ApJ...591L..49L,   M6 sd? ,2014ApJ...794..143B,      ... ,               ... ,    31.020,     0.260,2008ApJ...686..548D,    12.911,     0.022,    12.302,     0.022,    12.019,     0.027,    11.637,     0.243,    11.537,     0.023,    11.088,     0.134,-99999.000,-99999.000,    18.036,     0.006,    15.905,     0.005,    14.848,     0.002,-99999.000,-99999.000,    16.595,     0.002,    4339.2,     7.4,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    17.066,   29.14, 0.37, -777.34, 0.56,-1234.83, 0.36
 J1613+4729 ,243.299825317, 47.488317698,  2MASS 16131206+4729183 ,2008AJ....135..785W, 1399073639483249024,  0.12,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.955,     0.085,    15.230,     0.093,    14.791,     0.128,    14.459,     0.025,    14.206,     0.034,    13.374,     0.508,    21.930,     0.370,    20.125,     0.200,    20.259,     0.012,    18.777,     0.010,    17.847,     0.006,    20.780,     0.013,      91.9,     1.1,    21.354,     0.282,      39.7,    10.3,    19.002,     0.055,     201.3,    10.3,    20.403,   14.98, 1.17,  -59.66, 1.99,  -23.32, 2.42
 J1613+1346 ,243.455905276, 13.769184206,  2MASS 16134945+1346085 ,2010AJ....139.1808S, 4464246422589487104,  0.22,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    16.406,     0.118,    15.511,     0.124,    15.125,     0.150,    14.671,     0.050,    14.513,     0.062,    12.046,     0.338,    22.621,-99999.000,    20.635,-99999.000,    20.225,     0.024,    18.801,     0.014,    17.924,     0.009,    20.805,     0.011,      89.8,     0.9,    21.388,     0.135,      38.5,     4.8,    19.134,     0.059,     178.2,     9.7,    20.550,   11.73, 1.59,  -36.57, 1.83,   44.91, 1.40
 J1615+3559 ,243.933820223, 35.980935497,  2MASSW J1615441+355900 ,2000AJ....120..447K, 1329942262499164544,  0.33,       ...,                ...,       L3 ,2000AJ....120..447K,     L3.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.539,     0.033,    13.515,     0.029,    12.935,     0.029,    12.345,     0.023,    12.033,     0.021,    11.434,     0.132,-99999.000,-99999.000,    21.535,     0.046,    19.229,     0.009,    17.708,     0.005,    16.696,     0.015,    19.639,     0.004,     262.9,     0.9,    21.072,     0.280,      51.5,    13.3,    17.954,     0.020,     528.8,     9.9,    19.578,   50.06, 0.37,  -29.84, 0.63, -528.68, 0.77
 J1616+5213 ,244.047065270, 52.224538940,  2MASS 16161134+5213277 ,2008AJ....135..785W, 1424787471246550400,  0.01,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.397,     0.044,    14.631,     0.046,    14.179,     0.066,    13.771,     0.024,    13.432,     0.025,    13.183,     0.434,    21.690,     0.430,    21.856,     0.086,    19.875,     0.014,    18.350,     0.011,    17.374,     0.014,    20.425,     0.010,     127.4,     1.2,    20.913,     0.306,      59.6,    16.8,    18.683,     0.027,     270.3,     6.7,    20.086,   11.77, 1.21,  -34.73, 1.83,   31.31, 2.39
 J1619+0050 ,244.868189893,  0.836236114,  2MASS 16192830+0050118 ,2002AJ....123.3409H, 4408577118080317056,  0.08,       ...,                ...,       L2 ,2002AJ....123.3409H,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,    39.650,     4.220,2016AJ....152...24W,    14.391,     0.036,    13.665,     0.040,    13.186,     0.040,    12.737,     0.024,    12.453,     0.025,    11.780,     0.274,-99999.000,-99999.000,    21.083,     0.031,    18.847,     0.006,    17.353,     0.006,    16.391,     0.006,    19.306,     0.003,     357.3,     1.0,    21.447,     0.194,      36.4,     6.5,    17.635,     0.012,     708.9,     7.5,    19.361,   37.29, 0.43,   56.46, 0.75,  -78.37, 0.36
 J1620-0416 ,245.107220889, -4.275546259,              GJ 618.1 B ,2001AJ....122.1989W, 4356709207522366464,  0.05,      VB; ,2001AJ....122.1989W,     L2.5 ,2001AJ....122.1989W,     L2.5 ,2014ApJ...794..143B,      ... ,               ... ,    29.920,     2.690,2007A&A...474..653V,    15.283,     0.049,    14.348,     0.040,    13.598,     0.038,    12.840,     0.026,    12.597,     0.026,    11.910,-99999.000,-99999.000,-99999.000,    21.490,     0.071,    19.653,     0.020,    18.279,     0.012,    17.380,     0.008,    20.183,     0.008,     159.2,     1.2,    21.105,     0.367,      49.9,    16.9,    18.586,     0.073,     295.5,    19.9,    20.018,   30.85, 1.42, -414.36, 3.04,  -18.72, 1.39
 J1622+4548 ,245.533770236, 45.803669808,  2MASS 16220803+4548132 ,2008AJ....135..785W, 1385889155036651136,  0.07,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.861,     0.074,    15.081,     0.084,    14.437,     0.085,    14.013,     0.025,    13.669,     0.029,    13.238,     0.420,    23.024,     0.370,    22.125,     0.307,    20.278,     0.022,    18.761,     0.012,    17.795,     0.014,    20.747,     0.011,      94.8,     1.0,    21.617,     0.278,      31.2,     8.0,    19.064,     0.064,     190.2,    11.3,    20.502,   13.13, 1.07,   42.26, 2.59,    4.24, 2.32
 J1623-0508 ,245.998510769, -5.137211753,WISE J162359.70-050811.4 ,2013PASP..125..809T, 4355669206962020096,  0.24,       ...,                ...,      ... ,               ... ,       L1 ,2013PASP..125..809T,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.941,     0.035,    14.075,     0.026,    13.556,     0.041,    13.257,     0.025,    12.942,     0.029,    11.935,     0.353,-99999.000,-99999.000,    21.616,     0.048,    19.317,     0.007,    17.847,     0.008,    16.919,     0.007,    19.800,     0.006,     226.6,     1.2,    21.879,     0.416,      24.5,     9.4,    18.131,     0.041,     449.1,    16.8,    19.759,   26.06, 0.91, -153.78, 1.65, -443.87, 1.01
 J1625+3347 ,246.495941551, 33.784404356,  2MASS 16255899+3347058 ,2008AJ....135..785W, 1325675328455398400,  0.06,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.622,     0.053,    14.688,     0.057,    14.229,     0.052,    13.933,     0.025,    13.726,     0.035,    12.221,-99999.000,    24.220,     0.550,    21.812,     0.006,    19.685,     0.012,    18.236,     0.011,    17.350,     0.005,    20.246,     0.007,     150.3,     0.9,    21.584,     0.227,      32.1,     6.7,    18.516,     0.024,     315.1,     6.9,    20.261,   11.30, 0.62,   24.52, 1.12, -118.44, 1.34
 J1626+2113 ,246.512933048, 21.219780147,  2MASS 16260302+2113132 ,2010AJ....139.1808S, 1298201217231698048,  0.11,       ...,                ...,       L3 ,2010AJ....139.1808S,    L4.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.475,     0.054,    14.591,     0.062,    13.918,     0.050,    13.313,     0.024,    13.016,     0.026,    11.999,     0.302,-99999.000,-99999.000,-99999.000,-99999.000,    20.528,     0.019,    18.812,     0.010,    17.775,     0.013,    20.809,     0.010,      89.5,     0.8,    21.237,     0.301,      44.2,    12.3,    19.125,     0.036,     179.7,     5.9,    20.669,   34.46, 1.46,   73.44, 1.82, -133.96, 2.12
 J1626+3925 ,246.576226308, 39.423102686,  2MASS 16262034+3925190 ,2004AJ....127.2856B, 1332410734823626240,  0.78,       ...,                ...,    L4 sd ,2007AJ....134.1330B,     L sd ,2004AJ....127.2856B,      ... ,               ... ,    29.850,     1.080,2009A&A...493L..27S,    14.435,     0.029,    14.533,     0.050,    14.466,     0.074,    13.482,     0.024,    13.136,     0.026,    12.174,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.914,     0.005,-99999.000,-99999.000,    15.802,     0.005,    18.385,     0.002,     834.5,     1.8,    21.335,     0.179,      40.4,     6.7,    16.783,     0.009,    1555.1,    13.7,    19.950,   32.49, 0.23,-1374.66, 0.35,  237.36, 0.44
 J1628+2428 ,247.143303735, 24.479486870,  2MASS 16283435+2428476 ,2010AJ....139.1808S, 1302285829913797632,  0.06,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.902,     0.072,    14.995,     0.080,    14.483,     0.094,    14.091,     0.186,    13.853,     0.033,    12.537,     0.439,-99999.000,-99999.000,    22.291,     0.192,    20.149,     0.021,    18.730,     0.020,    17.739,     0.015,    20.650,     0.007,     103.6,     0.7,    21.170,     0.180,      47.1,     7.8,    18.971,     0.026,     207.2,     5.0,    20.602,   18.67, 1.00,   36.74, 1.39,  -95.13, 1.75
 J1628+6259 ,247.160210159, 62.995930026,  2MASS 16283833+6259455 ,2010AJ....139.1808S, 1628727293147782272,  0.18,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.770,     0.069,    15.160,     0.092,    14.662,     0.106,    14.344,     0.025,    13.994,     0.031,    12.902,-99999.000,-99999.000,-99999.000,    21.964,     0.181,    20.118,     0.021,    18.635,     0.010,    17.659,     0.015,    20.615,     0.009,     107.0,     0.9,    21.981,     0.286,      22.3,     5.9,    18.916,     0.048,     218.0,     9.7,    20.542,   16.48, 0.75,   48.69, 1.81,  -25.23, 1.78
 J1630+0938 ,247.672163621,  9.645434100,  2MASS 16304139+0938446 ,2008AJ....136.1290R, 4446555181711083904,  0.05,       ...,                ...,     L0:: ,2008AJ....136.1290R,    L0.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.871,     0.030,    13.937,     0.036,    13.304,     0.042,    12.880,     0.024,    12.512,     0.026,    11.782,     0.284,-99999.000,-99999.000,    21.865,     0.045,    19.507,     0.011,    18.005,     0.009,    16.970,     0.007,    19.958,     0.004,     195.9,     0.7,    21.602,     0.121,      31.6,     3.5,    18.259,     0.014,     399.3,     5.1,    19.634,   26.52, 0.61,  -71.68, 0.92,  -72.75, 0.61
 J1632+3505 ,248.234285232, 35.085144559,  2MASS 16325610+3505076 ,2014ApJ...794..143B, 1327719286210329344,  0.08,       ...,                ...,      ... ,               ... ,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.650,     0.031,    13.867,     0.031,    13.297,     0.031,    12.892,     0.023,    12.651,     0.022,    12.015,     0.302,    21.693,     0.132,    21.302,     0.066,    19.009,     0.008,    17.522,     0.006,    16.566,     0.005,    19.473,     0.004,     306.4,     1.2,    21.550,     0.236,      33.2,     7.2,    17.811,     0.016,     603.2,     9.0,    19.382,   28.58, 0.33,   89.15, 0.51,  -60.53, 0.62
 J1633+0100 ,248.480265660,  1.007979912, SDSSJ163355.23+010027.0 ,2010AJ....139.1808S, 4431722563693865856,  0.10,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.610,     0.050,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.064,     0.005,     177.7,     0.9,    21.509,     0.183,      34.4,     5.8,    18.404,     0.025,     349.4,     8.0,    20.345,   14.18, 1.01,   21.25, 1.50,  101.72, 0.98
 J1640+1231 ,250.132129798, 12.517903746,  2MASSJ16403197+1231068 ,2004AJ....127.2856B, 4460894909281150208,  0.09,       ...,                ...,    esdL0 ,2006AJ....132.2372G,    sdM8? ,2004AJ....127.2856B,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.946,     0.078,    15.605,     0.112,    15.520,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.867,     0.005,     213.1,     1.0,    21.035,     0.200,      53.3,     9.8,    18.309,     0.014,     381.2,     4.9,    20.857,   10.15, 0.64, -222.25, 1.14, -134.90, 0.91
 J1642+3308 ,250.660613474, 33.148913641,  2MASS 16423861+3308554 ,2008AJ....135..785W, 1314312185020118144,  0.01,       ...,                ...,       L0 ,2008AJ....135..785W,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.181,     0.045,    14.450,     0.043,    14.099,     0.063,    13.691,     0.025,    13.396,     0.028,    12.109,-99999.000,    20.672,     0.240,    21.828,     0.045,    19.368,     0.007,    17.901,     0.007,    16.949,     0.009,    19.868,     0.005,     212.8,     1.0,    22.104,     0.257,      19.9,     4.7,    18.204,     0.017,     420.1,     6.6,    19.724,   20.69, 0.46,  -54.99, 0.75,   31.64, 1.11
 J1644+2846 ,251.158537722, 28.770674591,  2MASS 16443814+2846147 ,2010AJ....139.1808S, 1310796565308721920,  0.03,       ...,                ...,       L2 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.656,     0.071,    14.690,     0.058,    14.179,     0.077,    13.793,     0.025,    13.606,     0.032,    12.162,-99999.000,    23.235,-99999.000,    21.884,     0.038,    19.945,     0.014,    18.507,     0.009,    17.559,     0.013,    20.468,     0.008,     122.5,     0.9,    21.475,     0.171,      35.5,     5.6,    18.848,     0.030,     232.0,     6.5,    20.441,   20.40, 0.88,  -86.49, 1.37,   -8.18, 1.49
 J1644+2600 ,251.165400464, 26.004241873,  2MASS 16443963+2600128 ,2010AJ....139.1808S, 1301178591640305408,  0.07,       ...,                ...,       L1 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.466,     0.053,    14.712,     0.060,    14.205,     0.093,    13.938,     0.025,    13.681,     0.032,    12.642,     0.510,-99999.000,-99999.000,    22.159,     0.089,    19.823,     0.016,    18.314,     0.008,    17.350,     0.008,    20.295,     0.007,     143.6,     0.9,    21.886,     0.345,      24.3,     7.7,    18.605,     0.027,     290.2,     7.2,    20.349,   21.32, 0.77,   45.80, 1.03,  162.60, 1.86
 J1645-1319 ,251.340447582,-13.334664009,  2MASSW J1645221-131951 ,2002ApJ...575..484G, 4327580052130121728,  0.20,       ...,                ...,     L1.5 ,2002ApJ...575..484G,      ... ,               ... ,      ... ,               ... ,    89.300,     0.410,2016AJ....152...24W,    12.451,     0.028,    11.685,     0.025,    11.145,     0.026,    10.801,     0.023,    10.535,     0.021,     9.903,     0.063,    21.423,     0.054,    19.168,     0.023,    16.815,     0.004,    15.340,     0.002,    14.375,     0.002,    17.228,     0.001,    2422.3,     2.1,    20.525,     0.084,      85.2,     6.6,    15.617,     0.006,    4549.7,    25.4,    17.494,   88.82, 0.14, -362.12, 0.26, -808.25, 0.15
 J1645+3004 ,251.341585060, 30.068333387,  2MASS 16452207+3004071 ,2007AJ....133..439C, 1311454726097258368,  0.06,       ...,                ...,       L3 ,2007AJ....133..439C,     L2.5 ,2014ApJ...794..143B,       L4 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.190,     0.038,    14.213,     0.039,    13.587,     0.038,    13.046,     0.024,    12.723,     0.024,    12.584,     0.421,    23.419,-99999.000,    21.866,     0.143,    19.735,     0.007,    18.323,     0.009,    17.330,     0.010,    20.277,     0.008,     146.0,     1.0,    21.259,     0.275,      43.3,    11.0,    18.591,     0.031,     294.1,     8.5,    20.177,   36.88, 0.79,  -72.88, 1.45,  -68.30, 1.34
 J1650+3523 ,252.630186524, 35.399803362,  2MASS 16503133+3523595 ,2010AJ....139.1808S, 1327030029861644544,  0.09,       ...,                ...,       L2 ,2010AJ....139.1808S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.821,     0.067,    14.890,     0.083,    14.536,     0.086,    14.016,     0.026,    13.776,     0.032,    12.747,     0.508,    21.777,-99999.000,    22.281,     0.136,    20.232,     0.018,    18.778,     0.011,    17.861,     0.008,    20.734,     0.010,      95.9,     0.9,    21.317,     0.212,      41.1,     8.0,    19.102,     0.037,     183.6,     6.2,    20.581,   17.10, 0.98,  -67.32, 1.62,  -22.64, 2.67
 J1653+6231 ,253.374102500, 62.526767525,  2MASS 16532970+6231364 ,2002AJ....123.3409H, 1630800834638974976,  0.09,       ...,                ...,       L3 ,2002AJ....123.3409H,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.089,     0.050,    14.442,-99999.000,    14.069,-99999.000,    13.419,     0.024,    13.147,     0.025,    12.683,     0.274,    20.364,-99999.000,    21.719,     0.123,    19.496,     0.015,    18.064,     0.010,    17.102,     0.006,    20.020,     0.008,     185.1,     1.3,    21.459,     0.228,      36.1,     7.6,    18.321,     0.037,     377.0,    12.8,    20.031,   26.62, 0.64,   43.84, 1.15,   -6.19, 1.32
 J1654+3747 ,253.711014752, 37.788229000,  2MASS 16545081+3747141 ,2010AJ....139.1808S, 1351358992366449152,  0.12,       ...,                ...,       L2 ,2010AJ....139.1808S,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.010,     0.039,    14.181,     0.039,    13.656,     0.039,    13.198,     0.024,    12.956,     0.025,    12.388,     0.316,-99999.000,-99999.000,    21.707,     0.048,    19.305,     0.007,    17.869,     0.008,    16.902,     0.006,    19.797,     0.005,     227.2,     1.1,    21.827,     0.212,      25.7,     5.0,    18.152,     0.017,     440.5,     6.8,    19.790,   26.85, 0.45, -115.48, 0.68,  200.82, 0.72
 J1657+1054 ,254.393553374, 10.906125270,  2MASS 16573454+1054233 ,2008AJ....136.1290R, 4447496977846072960,  0.05,       ...,                ...,       L2 ,2008AJ....136.1290R,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.150,     0.036,    13.335,     0.035,    12.801,     0.030,    12.364,     0.025,    12.039,     0.021,    11.219,     0.143,-99999.000,-99999.000,    20.979,     0.023,    18.644,     0.007,    17.155,     0.004,    16.179,     0.006,    19.111,     0.003,     427.4,     1.1,    21.832,     0.277,      25.6,     6.5,    17.415,     0.012,     868.3,     9.6,    19.063,   41.91, 0.34,  -96.18, 0.51,  -91.18, 0.49
 J1658+7027 ,254.514045505, 70.449115295,  2MASSW J1658037+702701 ,2000AJ....120.1085G, 1649407285800074240,  0.08,       ...,                ...,       L1 ,2000AJ....120.1085G,      ... ,               ... ,      ... ,               ... ,    53.900,     0.700,2002AJ....124.1170D,    13.288,     0.024,    12.470,     0.032,    11.915,     0.023,    11.616,     0.023,    11.397,     0.021,    10.844,     0.058,-99999.000,-99999.000,    20.013,     0.078,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.112,     0.002,    1073.0,     1.8,    20.845,     0.167,      63.5,     9.8,    16.490,     0.010,    2035.2,    19.7,    18.205,   54.12, 0.21, -139.54, 0.31, -315.38, 0.37
 J1658+5103 ,254.676633576, 51.059283359,WISE J165842.56+510335.0 ,2013PASP..125..809T, 1412657697622625536,  0.21,       ...,                ...,      ... ,               ... ,     L6 p ,2013PASP..125..809T,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.062,     0.033,    14.175,     0.031,    13.655,     0.041,    13.190,     0.023,    12.809,     0.023,    12.498,     0.291,-99999.000,-99999.000,    21.976,     0.144,    19.822,     0.018,    18.270,     0.013,    17.197,     0.010,    20.270,     0.009,     147.0,     1.2,    21.276,     0.266,      42.7,    10.5,    18.561,     0.027,     302.1,     7.5,    20.497,   31.66, 0.73, -287.53, 1.49, -284.40, 1.69
 J1658+1819 ,254.708868730, 18.333758951,  2MASS 16585033+1819597 ,2008AJ....135..785W, 4560272721573559680,  0.16,       ...,                ...,       L0 ,2008AJ....135..785W,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.484,     0.057,    14.909,     0.070,    14.572,     0.095,    14.100,     0.026,    13.803,     0.032,    12.235,     0.333,    24.410,     0.620,    22.056,     0.066,    19.908,     0.016,    18.392,     0.013,    17.468,     0.019,    20.380,     0.008,     132.8,     1.0,    21.525,     0.173,      33.9,     5.4,    18.748,     0.053,     254.5,    12.3,    20.491,   17.93, 0.99, -160.98, 1.71,   94.06, 1.90
 J1703+3558 ,255.760737922, 35.973563977, SDSSJ170302.53+355824.2 ,2010AJ....139.1808S, 1339277180644102272,  0.07,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.070,     0.030,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.577,     0.005,     278.4,     1.3,    21.502,     0.314,      34.6,    10.0,    17.902,     0.019,     554.4,     9.6,    19.805,   17.08, 0.42,   43.09, 0.86,   37.55, 0.84
 J1703+1906 ,255.819360488, 19.110213031,  2MASS 17031672+1906359 ,2008AJ....135..785W, 4560442523102375296,  0.16,       ...,                ...,       L0 ,2008AJ....135..785W,       M9 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.916,     0.040,    14.096,     0.039,    13.651,     0.045,    13.358,     0.024,    13.030,     0.027,    12.479,-99999.000,    22.176,     0.308,    21.650,     0.054,    19.222,     0.012,    17.713,     0.008,    16.776,     0.006,    19.666,     0.004,     256.5,     1.0,    21.197,     0.310,      45.9,    13.1,    18.030,     0.017,     492.8,     7.6,    19.564,   18.66, 0.46,  -67.06, 0.58,   53.47, 0.70
 J1705-0516 ,256.451966377, -5.280056941,DENIS-P J170548.38-051645,2004A&A...416L..17K, 4364462551205872000,  0.18,      UR; ,2006AJ....132..891R,      ... ,               ... ,       L4 ,2004A&A...416L..17K,      ... ,               ... ,    53.530,     1.030,2016ApJ...833...96L,    13.309,     0.030,    12.552,     0.024,    12.032,     0.021,    11.681,     0.023,    11.423,     0.024,    11.044,     0.213,-99999.000,-99999.000,    20.175,     0.024,    17.771,     0.007,    16.280,     0.002,    15.289,     0.005,    18.180,     0.002,    1008.2,     2.0,    21.048,     0.151,      52.7,     7.3,    16.549,     0.009,    1928.9,    16.1,    18.593,   52.67, 0.35,  116.74, 0.56, -120.24, 0.36
 J1707-0558 ,256.848005185, -5.973594751,  2MASS 17072343-0558249 ,2006AJ....132.2074M, 4364185165038935040,  0.30,    UR;MG;,2006AJ....132.2074M,      ... ,               ... ,       L3 ,2006AJ....132.2074M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    12.052,     0.023,    11.260,     0.027,    10.711,     0.024,    10.236,     0.023,     9.955,     0.020,     9.399,     0.045,    21.036,     0.059,    18.839,     0.006,    16.507,     0.006,    15.009,     0.007,    14.028,     0.006,    16.942,     0.003,    3151.0,     7.4,    20.420,     0.142,      93.9,    12.3,    15.236,     0.028,    6461.3,   164.9,    17.267,   85.01, 0.44,   87.37, 0.65,   17.86, 0.38
 J1707-0138 ,256.855464810, -1.636055335,   DENIS J1707252-013809 ,2010A&A...517A..53M, 4367890618008483968,  0.13,       ...,                ...,     L0.5 ,2010A&A...517A..53M,       L2 ,2011ApJ...735...14P,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.289,     0.026,    13.566,     0.032,    13.067,     0.034,    12.635,     0.023,    12.362,     0.024,    12.247,     0.494,    20.513,-99999.000,    21.343,     0.045,    18.846,     0.008,    17.327,     0.005,    16.285,     0.008,    19.261,     0.004,     372.2,     1.3,    21.028,     0.297,      53.6,    14.7,    17.591,     0.022,     738.4,    15.1,    19.256,   26.48, 0.47,   21.94, 0.76,  -24.52, 0.64
 J1707+4301 ,256.887659551, 43.024936294,  2MASSI J1707333+430130 ,2003AJ....126.2421C, 1355138567881915392,  0.10,       ...,                ...,     L0.5 ,2003AJ....126.2421C,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,    36.110,     1.020,2016ApJ...833...96L,    13.974,     0.026,    13.183,     0.027,    12.624,     0.030,    12.279,     0.023,    12.007,     0.022,    11.614,     0.184,    22.089,     0.079,    20.401,     0.023,    18.237,     0.004,    16.832,     0.002,    15.893,     0.002,    18.719,     0.003,     613.3,     1.8,    21.113,     0.182,      49.6,     8.3,    17.088,     0.014,    1173.5,    14.7,    18.619,   38.41, 0.21, -211.91, 0.40,  -31.43, 0.43
 J1710+3323 ,257.704762931, 33.390528056,  2MASS 17104936+3323251 ,2008AJ....135..785W, 1334655834487468672,  0.09,       ...,                ...,       L0 ,2008AJ....135..785W,     M9.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.130,     0.037,    14.541,     0.050,    14.083,     0.051,    13.785,     0.025,    13.494,     0.029,    12.340,-99999.000,    24.830,     0.520,    21.806,     0.089,    19.292,     0.010,    17.830,     0.006,    16.923,     0.008,    19.782,     0.005,     230.5,     1.1,    21.040,     0.606,      53.1,    29.6,    18.111,     0.025,     457.4,    10.6,    20.049,   20.06, 0.45, -168.46, 0.83,   51.04, 0.96
 J1711+2326 ,257.806033227, 23.442363046,  2MASS 17111353+2326333 ,2007AJ....133..439C, 4568719543555702272,  0.05,       ...,                ...,      L0: ,2007AJ....133..439C,   L1Vl-G ,2013ApJ...772...79A,      ... ,               ... ,    30.570,     1.670,2016ApJ...833...96L,    14.499,     0.026,    13.668,     0.031,    13.056,     0.027,    12.598,     0.024,    12.240,     0.023,    11.717,     0.187,    24.560,     0.420,    21.400,     0.042,    19.135,     0.013,    17.615,     0.007,    16.587,     0.007,    19.552,     0.004,     284.9,     0.9,    21.573,     0.200,      32.5,     6.0,    17.885,     0.015,     563.5,     7.6,    19.543,   31.13, 0.41,  -65.17, 0.52,  -47.36, 0.55
 J1711+4028 ,257.941518749, 40.483079805,              G 203-50 B ,2008ApJ...689..471R, 1341903196662424320,  5.50,      VB; ,2008ApJ...689..471R,      ... ,               ... ,L5p(blue) ,2008ApJ...689..471R,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.004,     0.056,    14.304,     0.073,    13.799,     0.047,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.232,     0.009,     152.2,     1.2,    20.848,     0.272,      63.3,    15.9,    18.394,     0.041,     352.5,    13.3,    20.411,   47.44, 0.65,  251.25, 1.31,   79.57, 1.25
 J1711+5430 ,257.988629331, 54.512173669,            NLTT 44368 B ,2014ApJ...792..119D, 1420008173372460672,  0.09,      VB; ,2014ApJ...792..119D,      ... ,               ... ,     L1.5 ,2014ApJ...792..119D,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.736,     0.058,    13.907,     0.064,    13.467,     0.049,    12.666,-99999.000,    12.596,     0.023,    11.653,     0.122,-99999.000,-99999.000,    21.019,     0.013,    18.997,     0.012,    17.532,     0.010,    16.608,     0.007,    19.753,     0.014,     236.6,     2.9,    21.248,     0.124,      43.8,     5.0,    17.758,     0.039,     633.0,    22.6,    19.495,   22.06, 0.60,  -48.71, 1.70,  206.72, 1.90
 J1717+6526 ,259.310202111, 65.439015918,  2MASS 17171408+6526221 ,2002AJ....123.3409H, 1633752714121739264,  0.12,       ...,                ...,       L4 ,2002AJ....123.3409H,       L6 ,2014ApJ...794..143B,      ... ,               ... ,    57.050,     3.510,2014PASP..126...15W,    14.950,     0.041,    13.840,     0.035,    13.177,     0.031,    12.546,     0.023,    12.223,     0.021,    11.517,     0.069,-99999.000,-99999.000,    22.258,     0.019,    20.153,     0.031,    18.179,     0.024,    17.153,     0.012,    20.214,     0.004,     154.8,     0.6,    20.269,     0.238,     107.9,    23.7,    18.427,     0.016,     342.0,     5.1,    20.234,   46.86, 0.62,  157.49, 1.18, -115.32, 1.18
 J1721+3344 ,260.255530923, 33.740581920,  2MASSI J1721039+334415 ,2003AJ....126.2421C, 1334160263982413696,  0.95,       ...,                ...,       L3 ,2003AJ....126.2421C,L5 p(blue),2008ApJ...674..451B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.625,     0.019,    12.952,     0.024,    12.489,     0.018,    11.948,     0.024,    11.618,     0.021,    11.123,     0.110,-99999.000,-99999.000,-99999.000,-99999.000,    18.316,     0.011,    16.565,     0.005,    15.575,     0.004,    18.563,     0.003,     708.2,     1.7,    21.494,     0.204,      34.9,     6.6,    16.867,     0.011,    1439.1,    14.2,    19.005,   61.32, 0.20,-1855.60, 0.36,  591.64, 0.37
 J1722+6329 ,260.685048928, 63.496088590,  2MASS 17224432+6329470 ,2002AJ....123.3409H, 1440404522089977216,  0.21,       ...,                ...,       L0 ,2002AJ....123.3409H,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.367,     0.051,    14.551,     0.054,    14.076,     0.072,    13.594,     0.024,    13.249,     0.024,    12.831,     0.191,    22.079,     0.810,    22.078,     0.169,    19.663,     0.012,    18.156,     0.007,    17.201,     0.009,    20.137,     0.007,     166.1,     1.0,    21.373,     0.294,      39.0,    10.6,    18.438,     0.037,     338.4,    11.5,    20.042,   16.69, 0.51,   38.89, 1.13,  -56.40, 1.13
 J1725+5325 ,261.432478225, 53.426648705,  2MASS 17254383+5325347 ,2010AJ....139.1808S, 1416274124511372672,  0.16,       ...,                ...,       L1 ,2010AJ....139.1808S,       M8 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.163,     0.045,    14.619,     0.057,    14.211,     0.084,    13.992,     0.026,    13.729,     0.031,    13.141,-99999.000,    24.030,-99999.000,    21.404,     0.033,    18.629,     0.007,    17.371,     0.008,    16.687,     0.004,    19.268,     0.005,     370.0,     1.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.839,   12.83, 0.28,  -28.39, 0.54,   62.25, 0.66
 J1726-2737 ,261.666658157,-27.634715970,    VVV J172640.2-273803 ,2013A&A...557L...8B, 4059973524888355584,  0.37,       ...,                ...,      ... ,               ... ,L5 p(blue),2013A&A...557L...8B,      ... ,               ... ,    57.000,     4.000,2013A&A...557L...8B,    13.403,     0.026,    12.659,     0.027,    12.225,     0.026,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.218,     0.010,    17.897,     0.015,    16.359,     0.006,    15.444,     0.034,    18.233,     0.003,     960.1,     2.3,    20.208,     0.157,     114.1,    16.5,    16.499,     0.012,    2020.0,    22.6,    19.646,   53.99, 0.36, -544.45, 0.59, -326.35, 0.44
 J1728+0839 ,262.047399488,  8.665708384,  2MASS 17281134+0839590 ,2008AJ....136.1290R, 4490357663379552256,  0.13,       ...,                ...,     M9 p ,2008AJ....136.1290R,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.634,     0.029,    12.974,     0.025,    12.504,     0.030,    12.188,     0.023,    11.918,     0.023,    11.328,     0.174,    21.751,     0.174,-99999.000,-99999.000,    17.654,     0.005,    16.215,     0.004,    15.410,     0.004,    18.202,     0.003,     987.1,     3.0,    21.380,     0.162,      38.8,     5.8,    16.543,     0.013,    1938.5,    23.9,    18.432,   28.56, 0.41,   30.62, 0.84, -163.00, 0.94
 J1731+2721 ,262.873489665, 27.355365310,  2MASS 17312974+2721233 ,2008AJ....136.1290R, 4595127343251508992,  0.29,       ...,                ...,       L0 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    12.094,     0.027,    11.391,     0.030,    10.914,     0.021,    10.611,     0.023,    10.340,     0.020,     9.875,     0.043,    20.688,     0.023,    18.744,     0.022,    16.376,     0.005,    14.934,     0.002,    13.968,     0.002,    16.804,     0.001,    3580.1,     4.2,    19.860,     0.069,     157.2,     9.9,    15.206,     0.006,    6645.4,    36.2,    17.005,   83.74, 0.12,  -90.21, 0.17, -252.87, 0.20
 J1732+2656 ,263.001043328, 26.939175717,  2MASS 17320014+2656228 ,2010ApJS..190..100K, 4594917675831940864,  0.08,       ...,                ...,      ... ,               ... ,       L1 ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.931,     0.084,    15.018,     0.073,    14.461,     0.055,    14.184,     0.026,    13.954,     0.034,    12.817,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.292,     0.029,    18.848,     0.023,    17.908,     0.017,    20.809,     0.012,      89.5,     1.0,    21.843,     0.329,      25.3,     7.7,    19.114,     0.054,     181.7,     9.1,    20.717,   16.22, 1.25,   88.51, 2.18, -106.39, 3.35
 J1733+3144 ,263.384806008, 31.749643283,WISE J173332.50+314458.3 ,2013PASP..125..809T, 4600837382010781696,  0.19,       ...,                ...,      ... ,               ... ,L2 p(red) ,2013PASP..125..809T,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.866,     0.066,    14.890,     0.055,    14.301,     0.063,    13.570,     0.025,    13.244,     0.026,    12.374,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.342,     0.058,    18.929,     0.043,    17.979,     0.011,    20.870,     0.014,      84.6,     1.1,    21.297,     0.232,      41.9,     8.9,    19.190,     0.063,     169.4,     9.8,    20.635,   31.23, 1.46, -334.26, 2.39,   88.20, 3.05
 J1733-1654 ,263.426467820,-16.914086910, DENIS-P J1733423-165449 ,2008MNRAS.383..831P, 4124397553254685440,  0.05,       ...,                ...,    L0.5: ,2008MNRAS.383..831P,       L1 ,2014ApJ...794..143B,      ... ,               ... ,    55.272,     0.073,2014A&A...565A..20S,    13.528,     0.054,    12.805,     0.062,    12.350,     0.033,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.593,-99999.000,    17.756,-99999.000,    18.046,     0.021,    16.508,     0.004,    15.508,     0.007,    18.416,     0.003,     810.6,     2.1,    19.528,     0.225,     213.6,    44.3,    16.674,     0.017,    1717.9,    26.8,    18.021,   55.32, 0.36,   71.18, 0.63,  -38.40, 0.49
 J1739+2454 ,264.855193856, 24.909189230,  2MASS 17392515+2454421 ,2010ApJS..190..100K, 4581695915363428736,  0.23,       ...,                ...,      ... ,               ... ,       L4 ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.802,     0.070,    14.647,     0.060,    13.946,     0.054,    13.268,     0.024,    13.001,     0.027,    12.147,     0.269,-99999.000,-99999.000,-99999.000,-99999.000,    20.333,     0.064,    18.639,     0.025,    17.624,     0.027,    20.697,     0.009,      99.2,     0.8,    21.560,     0.281,      32.9,     8.5,    18.985,     0.040,     204.5,     7.5,    20.617,   41.70, 0.94,   80.38, 1.37, -600.04, 1.76
 J1743+8526 ,265.779865970, 85.448711832,  2MASS 17430860+8526594 ,2012ApJ...760..152L, 1724495516135399936,  0.28,       ...,                ...,      ... ,               ... ,       L5 ,2012ApJ...760..152L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.557,     0.043,    13.823,     0.041,    13.467,     0.046,    12.860,     0.024,    12.527,     0.022,    12.105,     0.207,-99999.000,-99999.000,    21.418,     0.111,    19.574,     0.028,    17.700,     0.017,    16.621,     0.009,    19.757,     0.007,     235.9,     1.4,    21.490,     0.162,      35.0,     5.2,    18.031,     0.023,     492.6,    10.2,    20.004,   45.35, 0.40,  -97.69, 0.68, -274.25, 0.70
 J1743+1549 ,265.903086242, 15.816868808,  2MASS 17433635+1549025 ,2014ApJ...786L..18L, 4501162495423931776,  0.19,       ...,                ...,      ... ,               ... ,L1 p(blue),2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.455,     0.026,    13.786,     0.030,    13.501,     0.036,    13.057,     0.024,    12.803,     0.026,    11.983,     0.303,-99999.000,-99999.000,    21.341,     0.017,    18.792,     0.004,    17.186,     0.005,    16.248,     0.002,    19.164,     0.004,     407.1,     1.5,    21.318,     0.308,      41.0,    11.6,    17.507,     0.014,     797.6,    10.6,    19.440,   30.72, 0.70,  319.50, 1.03, -100.70, 0.90
 J1743+2127 ,265.923607500, 21.452967811,  2MASSW J1743415+212707 ,2000AJ....120..447K, 4556014656644051456,  0.05,       ...,                ...,     L2.5 ,2000AJ....120..447K,     L2.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.830,     0.089,    14.785,     0.064,    14.321,     0.097,    13.395,     0.027,    13.151,     0.029,    12.600,     0.488,-99999.000,-99999.000,-99999.000,-99999.000,    20.295,     0.028,    18.859,     0.028,    18.004,     0.024,    20.840,     0.007,      87.0,     0.6,    21.331,     0.151,      40.5,     5.6,    19.083,     0.029,     187.0,     5.0,    20.665,   30.80, 1.15,  159.77, 1.18,  227.88, 2.50
 J1745-1640 ,266.394925655,-16.682087960, DENIS-P J1745346-164053 ,2008MNRAS.383..831P, 4123874907297370240,  0.09,       ...,                ...,    L1.5: ,2008MNRAS.383..831P,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,    50.871,     0.096,2014A&A...565A..20S,    13.646,     0.029,    12.879,     0.021,    12.402,     0.023,    12.108,     0.025,    11.865,     0.027,    12.286,     0.460,-99999.000,-99999.000,    20.495,     0.128,    18.126,     0.024,    16.533,     0.009,    15.582,     0.005,    18.429,     0.002,     801.5,     1.7,    20.268,     0.292,     108.0,    29.0,    16.754,     0.025,    1596.4,    36.3,    18.749,   51.03, 0.30,  106.92, 0.49, -100.33, 0.41
 J1746+5034 ,266.551844730, 50.567698452,  2MASS 17461199+5034036 ,2008AJ....136.1290R, 1367315968397315584,  0.20,       ...,                ...,       L5 ,2008AJ....136.1290R,     L5.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.096,     0.058,    14.047,     0.055,    13.529,     0.044,    12.876,     0.023,    12.561,     0.022,    12.132,     0.220,-99999.000,-99999.000,    21.843,     0.068,    20.079,     0.015,    18.210,     0.018,    17.170,     0.007,    20.270,     0.007,     147.0,     1.0,    21.501,     0.205,      34.7,     6.5,    18.475,     0.037,     327.1,    11.2,    20.340,   48.28, 0.55,  290.86, 1.12,   19.63, 1.19
 J1750-0016 ,267.601667205, -0.269982034,  2MASS 17502484-0016151 ,2007A&A...466.1059K, 4371611781971072768,  0.20,       ...,                ...,      ... ,               ... ,     L5.5 ,2007A&A...466.1059K,      ... ,               ... ,   108.780,     0.830,2016AJ....152...24W,    13.294,     0.023,    12.411,     0.022,    11.849,     0.021,    11.182,     0.023,    10.906,     0.019,    10.287,     0.069,-99999.000,-99999.000,    20.200,     0.017,    18.215,     0.006,    16.341,     0.007,    15.356,     0.006,    18.294,     0.004,     907.2,     3.3,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.599,  108.27, 0.26, -397.15, 0.46,  197.92, 0.40
 J1753-6559 ,268.437718213,-66.000270056,  2MASS 17534518-6559559 ,2008AJ....136.1290R, 5908794218026022144,  0.08,       ...,                ...,     L4:: ,2008AJ....136.1290R,      L4: ,2013AJ....146..161M,      ... ,               ... ,    58.000,     4.900,2013AJ....146..161M,    14.095,     0.028,    13.108,     0.027,    12.424,     0.029,    11.849,     0.024,    11.532,     0.022,    11.032,     0.099,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.344,     0.003,     344.8,     0.9,    21.260,     0.136,      43.3,     5.4,    17.712,     0.011,     660.7,     6.8,    19.141,   63.82, 0.32,  -52.88, 0.34, -341.97, 0.46
 J1756+2815 ,269.041875372, 28.254732142,  2MASS 17561080+2815238 ,2010ApJS..190..100K, 4584405146372926720,  0.36,       ...,                ...,    L1 sd ,2010ApJS..190..100K,L1 p(blue),2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.712,     0.033,    14.135,     0.041,    13.813,     0.041,    13.384,     0.024,    13.068,     0.026,    12.578,     0.410,-99999.000,-99999.000,-99999.000,-99999.000,    19.038,     0.003,-99999.000,-99999.000,    16.453,     0.015,    19.403,     0.004,     326.6,     1.1,    21.339,     0.230,      40.3,     8.5,    17.709,     0.013,     662.5,     7.8,    19.753,   28.94, 0.37, -613.74, 0.57, -413.40, 0.67
 J1756-4805 ,269.234696878,-48.085879542, DENIS-P J1756561-480509 ,2008MNRAS.383..831P, 5947766235872922624,  0.16,       ...,                ...,       L0 ,2008MNRAS.383..831P,      ... ,               ... ,      ... ,               ... ,    47.039,     0.058,2014A&A...565A..20S,    13.409,     0.022,    12.709,     0.023,    12.190,     0.021,    11.876,     0.024,    11.626,     0.022,    11.061,     0.124,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.190,     0.004,     998.8,     3.7,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.236,   47.15, 0.23,   77.11, 0.40,   29.86, 0.38
 J1800-1559 ,270.004829604,-15.991265838,  2MASS 18000116-1559235 ,2012MNRAS.427.3280F, 4145132555890838784,  0.15,       ...,                ...,     L5.5 ,2012MNRAS.427.3280F,     L4.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.431,     0.024,    12.521,     0.030,    11.981,     0.030,    11.341,     0.027,    11.144,     0.026,    11.088,     0.206,-99999.000,-99999.000,-99999.000,-99999.000,    18.316,     0.028,    16.724,     0.009,    15.641,     0.004,    18.616,     0.003,     674.4,     2.0,    20.074,     0.141,     129.0,    16.8,    16.795,     0.027,    1536.8,    37.8,    18.748,   80.90, 0.34,   -7.45, 0.58, -296.09, 0.49
 J1800+0134 ,270.111119194,  1.580817257,WISEP J180026.60+013453.1,2011ApJ...736L..34G, 4468009917744160000,  0.26,       ...,                ...,      ... ,               ... ,     L7.5 ,2011ApJ...736L..34G,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.298,     0.036,    13.120,     0.036,    12.421,     0.024,    11.543,     0.022,    11.073,     0.019,     9.977,     0.067,-99999.000,-99999.000,    21.865,     0.179,    19.926,     0.014,    17.443,     0.006,    16.417,     0.018,    19.552,     0.007,     284.8,     1.8,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.614,  127.44, 0.66,  183.13, 1.31, -382.81, 1.46
 J1807+5015 ,271.816572024, 50.258197767,  2MASSI J1807159+501531 ,2003AJ....126.2421C, 2123161836615550848,  0.14,       ...,                ...,     L1.5 ,2003AJ....126.2421C,       L1 ,2003IAUS..211..197W,      ... ,               ... ,    77.250,     1.480,2014PASP..126...15W,    12.934,     0.024,    12.127,     0.031,    11.602,     0.025,    11.246,     0.023,    10.971,     0.021,    10.505,     0.056,    21.955,     0.061,    19.748,     0.013,    17.375,     0.003,    15.925,     0.005,    14.936,     0.006,    17.807,     0.002,    1420.5,     2.2,    20.931,     0.137,      58.6,     7.4,    16.193,     0.006,    2676.0,    15.1,    17.978,   68.33, 0.13,   24.49, 0.25, -136.91, 0.27
 J1821+1414 ,275.368333941, 14.232507620,  2MASS 18212815+1414010 ,2008ApJ...685.1183L, 4485574134969389312,  0.15,       ...,                ...,     L4.5 ,2008ApJ...685.1183L,L5 p(red) ,2010ApJS..190..100K,      ... ,               ... ,   106.650,     0.200,2016MNRAS.455..357S,    13.431,     0.024,    12.396,     0.019,    11.650,     0.021,    10.853,     0.023,    10.475,     0.020,     9.928,     0.052,-99999.000,-99999.000,    20.646,     0.061,    18.448,     0.009,    16.701,     0.005,    15.669,     0.006,    18.684,     0.002,     633.7,     1.4,    21.353,     0.188,      39.7,     6.9,    17.009,     0.010,    1262.0,    11.4,    18.562,  106.87, 0.25,  227.32, 0.54, -246.41, 0.55
 J1826+3014 ,276.534430320, 30.235635196,   LSRJ182611.3+301419.1 ,2002ApJ...581L..47L, 4588438567346043776,  1.27,       ...,                ...,     sdL0 ,2002ApJ...581L..47L,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.659,     0.020,    11.175,     0.016,    10.811,     0.019,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    15.945,     0.001,    7891.8,     7.2,    19.597,     0.033,     200.4,     6.1,    14.351,     0.004,   14602.5,    57.3,    16.632,   90.00, 0.11,-2290.54, 0.17, -683.13, 0.18
 J1835+3299 ,278.907460882, 32.994892033,           LSRJ1835+3259 ,2002AJ....124.1190L, 2091177593123254016,  0.30,       ...,                ...,     M8.5 ,2007AJ....133.2258S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    10.270,     0.022,     9.617,     0.021,     9.171,     0.018,     8.837,     0.022,     8.560,     0.020,     8.161,     0.020,-99999.000,-99999.000,-99999.000,-99999.000,    14.432,     0.002,-99999.000,-99999.000,-99999.000,-99999.000,    14.869,     0.001,   21264.6,    18.1,    18.444,     0.017,     579.2,     8.9,    13.285,     0.004,   38988.6,   136.8,    14.971,  175.82, 0.09,  -72.84, 0.15, -754.84, 0.15
 J1843+4060 ,280.841505810, 40.675141296,                 V492Lyr ,1976LHS...C......0L, 2098514324976071424,  0.26,       ...,                ...,     M8.0 ,2007AJ....133.2258S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.313,     0.022,    10.688,     0.021,    10.308,     0.018,    10.080,     0.022,     9.874,     0.019,     9.620,     0.032,    18.867,     0.000,    17.467,     0.012,    14.840,     0.002,    13.587,     0.005,    12.905,     0.010,    15.431,     0.001,   12673.1,    10.7,    18.517,     0.021,     541.9,    10.4,    13.913,     0.005,   21855.2,    93.4,    15.842,   69.46, 0.09, -120.47, 0.15,  591.59, 0.16
 J1845-6357A,281.297226678,-63.960649176,          SCRJ1845-6357A ,2004AJ....128..437H, 6439125097425259776,  0.57,       ...,                ...,    M9.5V ,2017MNRAS.465.4723K,     M8.5 ,2015AJ....149..104B,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,     9.544,     0.023,     8.967,     0.027,     8.508,     0.020,     8.150,     0.023,     7.797,     0.021,     7.376,     0.017,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    14.023,     0.001,   46367.1,    22.4,    17.593,     0.010,    1269.3,    11.9,    12.450,     0.006,   84084.1,   460.1,    14.256,  249.92, 0.16, 2584.30, 0.13,  589.00, 0.19
 J1851+5935 ,282.757698929, 59.586328206,WISE J185101.83+593508.6 ,2013PASP..125..809T, 2156140966334260096,  0.17,       ...,                ...,      ... ,               ... ,     L9 p ,2013PASP..125..809T,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.939,     0.036,    13.966,     0.034,    13.459,     0.045,    12.655,     0.024,    12.178,     0.022,    11.371,     0.084,-99999.000,-99999.000,    21.164,     0.363,    20.372,     0.031,    18.355,     0.012,    17.144,     0.009,    20.373,     0.009,     133.8,     1.1,    21.043,     0.239,      52.9,    11.6,    18.506,     0.057,     317.9,    16.7,    20.514,   48.85, 0.65,   28.44, 1.72,  426.56, 1.83
 J1906+4011 ,286.702783227, 40.184945906,WISEP J190648.47+401106.8,2011AJ....142..171G, 2100693797539808896,  0.27,       ...,                ...,      ... ,               ... ,       L1 ,2011AJ....142..171G,      ... ,               ... ,    61.150,     1.300,2013ApJ...779..172G,    13.078,     0.020,    12.260,     0.021,    11.771,     0.016,    11.463,     0.023,    11.246,     0.020,    10.803,     0.077,    22.096,     0.023,    19.347,     0.025,    17.420,     0.005,    15.932,     0.002,    14.965,     0.002,    17.836,     0.002,    1383.9,     2.3,    21.033,     0.188,      53.4,     9.2,    16.220,     0.008,    2610.7,    19.4,    18.048,   59.57, 0.14,  438.35, 0.25, -179.98, 0.28
 J1909-1937 ,287.284020189,-19.630686509, DENIS-P J1909081-193748 ,2008MNRAS.383..831P, 4083994314834200960,  0.13,       ...,                ...,      L1: ,2008MNRAS.383..831P,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.520,     0.029,    13.543,     0.027,    12.915,     0.029,    12.467,     0.023,    12.208,     0.027,-99999.000,-99999.000,-99999.000,-99999.000,    21.287,     0.052,    19.072,     0.005,    17.606,     0.006,    16.668,     0.012,    19.488,     0.005,     302.1,     1.5,    21.356,     0.389,      39.6,    14.2,    17.828,     0.008,     593.9,     4.6,    19.345,   45.24, 0.52,  -35.54, 0.89, -155.64, 0.73
 J1916+0518 ,289.237457108,  5.144563047,            V1298AqlvB10 ,1956PASP...68..531H, 4293315765165489536,  0.66,       ...,                ...,     M8.0 ,2015A&A...577A.128A,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,     9.908,     0.025,     9.226,     0.026,     8.765,     0.022,     8.535,     0.023,     8.317,     0.020,     8.041,     0.021,    18.248,     0.007,    16.609,     0.010,    14.402,     0.073,    12.393,     0.001,    11.615,     0.001,    14.321,     0.001,   35226.5,    22.5,    17.726,     0.017,    1122.0,    17.6,    12.754,     0.004,   63552.0,   244.6,    14.616,  168.96, 0.13, -598.18, 0.25,-1365.27, 0.23
 J1917+7755 ,289.291512557, 77.933683736,  2MASS 19170993+7755597 ,2008AJ....136.1290R, 2293059228035814656,  0.02,       ...,                ...,      L0: ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.633,     0.036,    13.840,     0.037,    13.253,     0.035,    12.946,     0.024,    12.665,     0.023,    12.099,     0.182,-99999.000,-99999.000,    21.306,     0.049,    19.042,     0.008,    17.586,     0.008,    16.582,     0.014,    19.523,     0.005,     292.5,     1.2,    21.016,     0.208,      54.2,    10.4,    17.846,     0.015,     584.2,     8.0,    19.417,   19.37, 0.37,    7.19, 0.53,  100.21, 1.00
 J1922+6610 ,290.628576916, 66.172555193,             2MUCD 20812 ,2008AJ....136.1290R, 2254827014009911296,  0.05,       ...,                ...,       L1 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.571,     0.032,    13.686,     0.027,    13.162,     0.039,    12.682,     0.023,    12.368,     0.022,    11.892,     0.146,-99999.000,-99999.000,    21.445,     0.063,    19.101,     0.012,    17.552,     0.007,    16.552,     0.007,    19.584,     0.003,     276.6,     0.9,    21.098,     0.186,      50.3,     8.6,    17.816,     0.011,     600.3,     6.3,    19.426,   26.32, 0.53,   91.95, 1.26,  115.58, 1.08
 J1925+0700 ,291.303358232,  7.011011363,  2MASSJ19251275+0700362 ,2018RNAAS...2...33S, 4295524821431807232,  0.09,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L7 ,2018RNAAS...2...33S,-99999.000,-99999.000,           -99999. ,    14.763,     0.046,    13.693,     0.030,    12.937,     0.037,    12.005,     0.023,    11.638,     0.021,    10.934,     0.112,-99999.000,-99999.000,    22.035,     0.148,    20.149,     0.015,    17.859,     0.012,    16.868,     0.010,    20.038,     0.009,     182.0,     1.6,    20.980,     0.580,      56.0,    29.9,    18.201,     0.040,     421.2,    15.5,    20.033,   89.26, 0.67,   44.93, 1.37,  215.16, 1.16
 J1925+0968 ,291.379159937,  9.638767031,          LSPMJ1925+0938 ,2002AJ....124.1190L, 4308488780772030336,  0.30,       ...,                ...,     M8.0 ,2014AJ....147...20N,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.214,     0.026,    10.519,     0.022,    10.024,     0.022,     9.707,     0.023,     9.468,     0.020,     9.071,     0.029,    19.674,     0.021,    18.102,     0.005,    15.194,     0.004,    13.769,     0.002,    12.905,     0.003,    15.673,     0.001,   10138.5,    12.2,    19.143,     0.051,     304.5,    14.4,    14.064,     0.003,   19016.9,    46.9,    15.851,   59.43, 0.29,   83.79, 0.47, -240.82, 0.40
 J1928-4356 ,292.216890071,-43.941630664,  2MASS 19285196-4356256 ,2008AJ....136.1290R, 6664912936922642048,  0.28,       ...,                ...,       L4 ,2008AJ....136.1290R,     L4 p ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.199,     0.044,    14.127,     0.044,    13.457,     0.037,    12.834,     0.023,    12.541,     0.025,    11.847,     0.312,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.484,     0.009,     120.7,     1.0,    22.044,     0.436,      21.0,     8.4,    18.751,     0.042,     253.7,     9.8,    20.136,   34.56, 1.06,   46.99, 2.12, -282.26, 1.34
 J1936-5502 ,294.009391361,-55.043551762,  2MASS 19360187-5502322 ,2008AJ....136.1290R, 6641789348394399488,  0.15,       ...,                ...,      L5: ,2008AJ....136.1290R,       L4 ,2013AJ....146..161M,      ... ,               ... ,    43.300,     4.500,2013AJ....146..161M,    14.486,     0.039,    13.628,     0.035,    13.046,     0.032,    12.312,     0.024,    12.024,     0.024,    11.682,     0.384,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.642,     0.005,     262.0,     1.2,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.641,   45.04, 0.51,  200.73, 0.82, -299.26, 0.81
 J1951-3311 ,297.806921553,-33.188644375,WISE J195113.62-331116.7 ,2013PASP..125..809T, 6746919633721930112,  0.39,       ...,                ...,      ... ,               ... ,     L1 p ,2013PASP..125..809T,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.708,     0.055,    15.019,     0.068,    14.506,     0.070,    14.052,     0.028,    13.731,     0.038,    12.354,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.880,     0.044,-99999.000,-99999.000,-99999.000,-99999.000,    20.679,     0.011,     100.9,     1.0,    21.128,     0.302,      48.9,    13.6,    18.871,     0.094,     227.3,    19.7,    20.629,   24.24, 1.41,   96.23, 2.18, -411.03, 1.25
 J1953-0229 ,298.295779157, -2.499178227,  2MASS 19531118-0229501 ,2014ApJ...786L..18L, 4234316349122492032,  0.21,       ...,                ...,      ... ,               ... ,L2 p(blue),2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.638,     0.053,    14.857,     0.067,    14.454,     0.074,    14.011,     0.027,    13.608,     0.038,    12.359,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.411,     0.031,    18.661,     0.036,    17.668,     0.031,    20.701,     0.010,      98.9,     0.9,    21.550,     0.295,      33.2,     9.0,    18.868,     0.049,     227.9,    10.2,    20.646,   21.59, 1.73, -166.53, 3.12, -409.02, 1.79
 J1956-1754 ,299.064315674,-17.907145868,  2MASS 19561542-1754252 ,2007A&A...466.1059K, 6870499758522734208,  0.07,       ...,                ...,       M8 ,2008AJ....136.1290R,      L0: ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.754,     0.029,    13.108,     0.033,    12.651,     0.034,    12.386,     0.024,    12.169,     0.025,    12.279,     0.395,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.129,     0.002,    1056.4,     2.1,    20.558,     0.182,      82.7,    13.8,    16.505,     0.010,    2007.8,    17.9,    18.839,   28.48, 0.33,    7.96, 0.61,  -34.71, 0.35
 J2002-0521 ,300.710816262, -5.365100117,  2MASS 20025073-0521524 ,2007AJ....133..439C, 4220379661283166720,  0.09,       ...,                ...,       L6 ,2007AJ....133..439C,     L7:: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.316,     0.051,    14.278,     0.050,    13.417,     0.037,    12.571,     0.023,    12.096,     0.023,    11.157,     0.170,-99999.000,-99999.000,    21.829,     0.196,    20.552,     0.027,    18.604,     0.010,    17.539,     0.011,    20.634,     0.009,     105.1,     0.9,    21.067,     0.364,      51.7,    17.3,    18.832,     0.040,     235.6,     8.8,    20.509,   56.72, 1.48, -111.38, 3.13, -114.70, 2.44
 J2004-2637 ,301.013315564,-26.631945301,WISE J200403.17-263751.7 ,2013PASP..125..809T, 6850032693167651200,  0.28,       ...,                ...,      ... ,               ... ,       L0 ,2013PASP..125..809T,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.185,     0.040,    14.637,     0.052,    14.088,     0.053,    13.968,     0.027,    13.591,     0.038,    12.614,-99999.000,-99999.000,-99999.000,    21.960,     0.041,    19.100,     0.033,    17.585,     0.004,    16.754,     0.005,    19.577,     0.005,     278.2,     1.2,    21.421,     0.355,      37.3,    12.2,    17.934,     0.021,     538.7,    10.5,    19.970,   18.46, 0.54,   66.61, 0.80, -609.97, 0.56
 J2011-6201 ,302.988121019,-62.021864289,  2MASSJ20115649-6201127 ,2011AJ....141...54A, 6442586188225229312,  0.07,       ...,                ...,      ... ,               ... ,     sdM8 ,2013AJ....146..161M,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.566,     0.055,    15.099,     0.092,    14.572,     0.090,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.700,     0.005,     248.4,     1.3,    21.984,     0.266,      22.2,     5.4,    18.115,     0.014,     456.0,     6.0,    20.242,   12.85, 0.57,  317.07, 0.64, -407.85, 0.72
 J2013-1242 ,303.294946273,-12.712663649,   DENIS J2013108-124244 ,2010A&A...517A..53M, 6879759330057470208,  0.02,       ...,                ...,     L1.5 ,2010A&A...517A..53M,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.672,     0.035,    13.873,     0.024,    13.299,     0.033,    12.989,     0.025,    12.690,     0.026,    11.737,     0.259,    21.659,-99999.000,    21.510,     0.043,    19.116,     0.008,    17.648,     0.005,    16.688,     0.005,    19.571,     0.004,     279.9,     0.9,    21.367,     0.217,      39.2,     7.8,    17.914,     0.017,     548.4,     8.8,    19.433,   20.45, 0.71,  -41.11, 1.10,  -22.69, 0.57
 J2013-2806 ,303.464920170,-28.100904594,              2MUCD20856 ,2008AJ....136.1290R, 6845967936118138752,  0.04,       ...,                ...,     M9 p ,2008AJ....136.1290R,  L0Int-G ,2013ApJ...772...79A,      ... ,               ... ,    20.950,     1.300,2016ApJ...833...96L,    14.242,     0.030,    13.461,     0.028,    12.944,     0.027,    12.550,     0.024,    12.174,     0.025,    11.780,     0.335,    20.927,-99999.000,    21.360,     0.050,    18.684,     0.005,    17.101,     0.004,    16.122,     0.013,    19.089,     0.004,     436.1,     1.5,    20.785,     0.246,      67.1,    15.2,    17.375,     0.018,     901.3,    14.7,    18.939,   20.76, 0.40,   42.28, 0.61,  -68.58, 0.48
 J2023-5946 ,305.869660663,-59.781199212,  2MASSJ20232858-5946519 ,2011AJ....141...54A, 6467249470987375232,  0.07,       ...,                ...,      ... ,               ... ,     M8.0 ,2013AJ....146..161M,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.530,     0.066,    14.965,     0.082,    14.485,     0.082,    14.161,     0.026,    13.953,     0.038,    12.692,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.023,     0.007,     184.6,     1.2,    21.321,     0.209,      40.9,     7.9,    18.380,     0.027,     357.0,     8.9,    20.077,   12.39, 0.82,   70.31, 0.93,  -23.91, 0.80
 J2026-2943 ,306.566146016,-29.721852191,  2MASS 20261584-2943124 ,2007AJ....133..439C, 6797628972554531840,  0.18,      UR; ,2010AJ....140..110G,      L1: ,2007AJ....133..439C, L1 + T6: ,2010AJ....140..110G,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.802,     0.030,    13.946,     0.025,    13.360,     0.034,    13.078,     0.024,    12.800,     0.027,    11.810,-99999.000,-99999.000,-99999.000,    21.394,     0.136,    19.172,     0.010,    17.702,     0.015,    16.777,     0.016,    19.650,     0.005,     260.3,     1.2,    21.297,     0.230,      41.9,     8.9,    17.987,     0.023,     513.0,    11.1,    19.608,   25.56, 0.63,   26.59, 0.89, -366.31, 0.66
 J2028+0052 ,307.085200334,  0.874003661,  2MASS 20282035+0052265 ,2002AJ....123.3409H, 4230729359939866752,  0.09,       ...,                ...,       L3 ,2002AJ....123.3409H,      ... ,               ... ,      ... ,               ... ,    33.250,     1.320,2016AJ....152...24W,    14.298,     0.035,    13.377,     0.031,    12.793,     0.030,    12.303,     0.023,    12.028,     0.023,    11.330,     0.178,-99999.000,-99999.000,    21.118,     0.036,    18.844,     0.006,    17.344,     0.005,    16.348,     0.005,    19.276,     0.003,     367.3,     0.9,    21.527,     0.184,      33.9,     5.8,    17.618,     0.013,     720.5,     8.3,    19.307,   35.21, 0.73,   86.54, 1.04,   -6.32, 0.74
 J2030+0749 ,307.679262188,  7.826124677,WISE J203042.79+074934.7 ,2013ApJS..205....6M, 1749030362195988096,  0.42,       ...,                ...,      ... ,               ... ,     T1.5 ,2013ApJS..205....6M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.227,     0.026,    13.435,     0.032,    13.319,     0.038,    12.966,     0.025,    12.129,     0.024,    10.966,     0.141,-99999.000,-99999.000,-99999.000,-99999.000,    21.608,     0.058,    18.018,     0.018,    16.424,     0.009,    20.176,     0.007,     160.2,     1.1,    21.628,     0.272,      30.9,     7.7,    18.240,     0.031,     406.1,    11.5,    20.664,  103.97, 0.98,  661.46, 1.49, -112.01, 1.74
 J2034+0827 ,308.656667281,  8.448179775,  2MASS 20343769+0827009 ,2008AJ....136.1290R, 1749473774619251840,  0.19,       ...,                ...,       L1 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.464,     0.034,    13.593,     0.035,    13.080,     0.031,    12.771,     0.024,    12.559,     0.025,    11.857,     0.355,-99999.000,-99999.000,    21.257,     0.024,    18.865,     0.012,    17.385,     0.008,    16.426,     0.012,    19.298,     0.003,     359.8,     1.1,    20.932,     0.178,      58.6,     9.6,    17.663,     0.009,     691.2,     5.9,    19.343,   35.31, 0.42,  -86.70, 0.65, -498.88, 0.55
 J2036+1051 ,309.012635220, 10.857443906,  2MASS 20360316+1051295 ,2008AJ....136.1290R, 1754495583527340416,  0.12,       ...,                ...,       L3 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.950,     0.026,    13.018,     0.022,    12.447,     0.027,    11.909,     0.022,    11.602,     0.022,    11.114,     0.146,-99999.000,-99999.000,    20.898,     0.046,    18.611,     0.004,    17.098,     0.006,    16.084,     0.005,    19.009,     0.003,     469.8,     1.2,    21.794,     0.244,      26.5,     6.0,    17.356,     0.008,     916.7,     6.8,    19.001,   42.37, 0.42, -123.96, 0.62, -179.35, 0.49
 J2037-4216 ,309.464227306,-42.279848165,  2MASS 20375108-4216410 ,2014ApJ...786L..18L, 6676561609781498496,  0.22,       ...,                ...,      ... ,               ... ,L1 p(blue),2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.503,     0.051,    14.761,     0.057,    14.274,     0.060,    13.992,     0.026,    13.709,     0.035,    12.691,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.193,     0.007,     157.8,     1.0,    21.079,     0.243,      51.2,    11.5,    18.509,     0.034,     317.0,     9.8,    20.421,   21.00, 1.19,  227.98, 1.26, -402.68, 1.43
 J2041-3506 ,310.428726749,-35.112945116,  2MASS 20414283-3506442 ,2007AJ....133..439C, 6779542590396176896,  0.07,      MG; ,2015ApJ...798...73G,      L2: ,2007AJ....133..439C,       L2 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.887,     0.033,    13.987,     0.022,    13.401,     0.037,    12.873,     0.025,    12.582,     0.027,    12.066,     0.340,-99999.000,-99999.000,-99999.000,-99999.000,    19.329,     0.025,-99999.000,-99999.000,-99999.000,-99999.000,    19.882,     0.005,     210.1,     1.0,    21.622,     0.161,      31.0,     4.6,    18.211,     0.015,     417.3,     5.9,    19.750,   24.89, 1.49,   34.86, 2.20, -145.32, 1.58
 J2045-6332 ,311.260744804,-63.536086844,           SIPS2045-6332 ,2013AJ....146..161M, 6450595924277607040,  0.25,      MG; ,2010MNRAS.409..552G,      ... ,               ... ,      L1: ,2013AJ....146..161M,      ... ,               ... ,    41.720,     1.500,2014AJ....147...94D,    12.619,     0.027,    11.807,     0.023,    11.207,     0.023,    10.765,     0.023,    10.374,     0.020,     9.826,     0.037,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.615,     0.003,    1695.2,     4.0,    20.885,     0.067,      61.2,     3.8,    15.863,     0.006,    3627.0,    19.9,    17.439,   43.69, 0.20,   78.46, 0.22, -214.69, 0.30
 J2057-0252 ,314.475377248, -2.875509510,             2MUCD 12054 ,2003AJ....126.2421C, 6915795853718552960,  0.12,       ...,                ...,     L1.5 ,2003AJ....126.2421C,     L1.5 ,2004A&A...416L..17K,      ... ,               ... ,    64.710,     0.770,2016AJ....152...24W,    13.121,     0.024,    12.268,     0.024,    11.724,     0.025,    11.292,     0.023,    11.022,     0.020,    10.277,     0.080,    22.122,     0.027,    19.994,     0.013,    17.633,     0.004,    16.173,     0.002,    15.178,     0.003,    18.066,     0.001,    1119.5,     1.1,    20.726,     0.135,      70.8,     8.8,    16.430,     0.007,    2151.7,    12.9,    18.133,   64.47, 0.24,   -2.87, 0.36, -102.22, 0.22
 J2101-2944 ,315.468337108,-29.734797307,  2MASS 21015233-2944050 ,2013AJ....146..161M, 6788456636103140864,  0.01,       ...,                ...,      ... ,               ... ,       L1 ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.604,     0.049,    14.845,     0.057,    14.554,     0.081,    14.113,     0.028,    13.761,     0.038,    12.527,-99999.000,    21.566,     0.181,-99999.000,-99999.000,    19.822,     0.020,    18.378,     0.012,    17.439,     0.018,    20.356,     0.005,     135.8,     0.6,    20.673,     0.174,      74.3,    11.9,    18.660,     0.025,     275.8,     6.3,    20.313,   19.09, 1.28,   47.60, 1.54,   -9.74, 1.34
 J2104-1037 ,316.064959174,-10.628313553,  2MASSI J2104149-103736 ,2003AJ....126.2421C, 6890153425787729152,  0.23,       ...,                ...,     L2.5 ,2008ApJ...689.1295K,      ... ,               ... ,      ... ,               ... ,    57.180,     0.920,2016AJ....152...24W,    13.841,     0.029,    12.975,     0.025,    12.369,     0.024,    11.915,     0.023,    11.681,     0.023,    10.445,     0.232,-99999.000,-99999.000,-99999.000,-99999.000,    18.347,     0.004,    16.898,     0.005,    15.968,-99999.000,    18.779,     0.003,     580.2,     1.5,    20.569,     0.182,      81.8,    13.7,    17.130,     0.014,    1129.6,    14.6,    18.806,   58.17, 0.41,  594.59, 0.66, -295.71, 0.42
 J2107-0307 ,316.882700696, -3.126152032,  2MASSI J2107316-030733 ,2003AJ....126.2421C, 6915878523250505856,  0.10,       ...,                ...,       L0 ,2003AJ....126.2421C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.200,     0.032,    13.443,     0.031,    12.878,     0.030,    12.514,     0.023,    12.232,     0.023,    12.003,     0.316,-99999.000,-99999.000,    21.039,     0.029,    18.451,     0.004,    16.969,     0.005,    16.021,     0.006,    18.926,     0.004,     506.9,     2.1,    21.493,     0.113,      34.9,     3.6,    17.195,     0.034,    1063.8,    33.6,    18.969,   28.25, 0.50,  152.91, 0.68,  -31.78, 0.58
 J2107-4544 ,316.976065528,-45.735232110,  2MASS 21075409-4544064 ,2008AJ....136.1290R, 6483544920505696256,  0.07,       ...,                ...,      L0: ,2008AJ....136.1290R,     L2.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.915,     0.032,    13.953,     0.038,    13.380,     0.034,    12.961,     0.024,    12.648,     0.025,    12.055,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.877,     0.005,     211.1,     0.9,    21.413,     0.176,      37.6,     6.1,    18.209,     0.025,     417.8,     9.4,    19.838,   30.65, 0.64,  103.84, 0.99,  -25.32, 1.00
 J2118-3217 ,319.529642105,-32.287674385,  2MASS 21180695-3217095 ,2014ApJ...786L..18L, 6784009322021106048,  0.30,       ...,                ...,      ... ,               ... ,     L1.5 ,2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.445,     0.051,    14.565,     0.047,    14.093,     0.056,    13.827,     0.026,    13.590,     0.037,    11.960,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.913,     0.035,-99999.000,-99999.000,-99999.000,-99999.000,    20.369,     0.009,     134.2,     1.1,    21.439,     0.351,      36.7,    11.9,    18.713,     0.030,     262.8,     7.1,    20.306,   23.76, 2.05,  110.22, 2.09, -363.34, 1.67
 J2123-3652 ,320.979064256,-36.873640677,  2MASS 21235440-3652208 ,2014ApJ...786L..18L, 6583945450406725888,  0.23,       ...,                ...,      ... ,               ... ,     L1.5 ,2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.384,     0.052,    14.549,     0.044,    13.985,     0.061,    13.605,     0.025,    13.402,     0.031,    12.431,     0.531,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.313,     0.008,     141.3,     1.1,    21.370,     0.245,      39.1,     8.8,    18.627,     0.041,     284.3,    10.7,    20.268,   24.34, 0.98,  441.78, 1.32, -269.47, 1.64
 J2126-8140 ,321.711587835,-81.675263605,  2MASS 21265040-8140293 ,2008AJ....136.1290R, 6348511080000131072,  0.01,      MG; ,2014ApJ...783..121G,  L3Int-G ,2009AJ....137.3345C,      ... ,               ... ,      ... ,               ... ,    31.300,     2.600,2016ApJS..225...10F,    15.542,     0.056,    14.405,     0.054,    13.546,     0.042,    12.925,     0.023,    12.474,     0.023,    11.932,     0.182,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.725,     0.009,      96.7,     0.8,    21.973,     0.247,      22.5,     5.1,    18.999,     0.059,     202.0,    10.9,    20.083,   29.25, 0.92,   56.51, 1.66, -115.37, 2.44
 J2126+7617 ,321.760186172, 76.298924303,  2MASS 21265916+7617440 ,2010ApJS..190..100K, 2283612503305198208,  0.65,       ...,                ...,       L7 ,2010ApJS..190..100K,     T0 p ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.336,     0.032,    13.586,     0.038,    13.160,     0.039,    12.489,     0.023,    11.944,     0.021,    11.019,     0.084,-99999.000,-99999.000,-99999.000,-99999.000,    20.105,     0.129,-99999.000,-99999.000,-99999.000,-99999.000,    19.979,     0.007,     192.1,     1.2,    21.062,     0.156,      52.0,     7.5,    18.099,     0.023,     462.6,     9.8,    20.508,   60.28, 0.84,  758.18, 1.68,  824.46, 1.56
 J2130-0845 ,322.687565394, -8.755894086,  2MASSW J2130446-084520 ,2008ApJ...689.1295K, 6894737663425859328,  0.17,       ...,                ...,     L1.5 ,2008ApJ...689.1295K,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.137,     0.032,    13.334,     0.032,    12.815,     0.033,    12.473,     0.025,    12.250,     0.024,    11.492,     0.207,-99999.000,-99999.000,-99999.000,-99999.000,    18.513,     0.008,-99999.000,-99999.000,-99999.000,-99999.000,    18.966,     0.004,     488.7,     2.0,    20.479,     0.488,      88.9,    40.0,    17.323,     0.036,     945.6,    31.7,    18.689,   37.33, 0.44,  351.95, 0.76,  -41.79, 0.67
 J2137+1450 ,324.292864039, 14.845995098,  2MASS 21371044+1450475 ,2008AJ....136.1290R, 1770881266011697920,  0.02,       ...,                ...,       L2 ,2008AJ....136.1290R,       L1 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.133,     0.031,    13.302,     0.033,    12.815,     0.033,    12.417,     0.023,    12.162,     0.022,    11.767,     0.286,-99999.000,-99999.000,    20.883,     0.044,    18.533,     0.006,    17.132,     0.006,    16.145,     0.005,    19.012,     0.005,     468.2,     2.1,    21.214,     0.204,      45.2,     8.5,    17.393,     0.010,     886.4,     8.2,    19.055,   42.38, 0.32, -156.84, 0.67, -136.30, 1.07
 J2137+0808 ,324.408818486,  8.146552890,  2MASS 21373742+0808463 ,2008AJ....136.1290R, 1740795157542164480,  0.28,       ...,                ...,      L5: ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.774,     0.032,    13.606,     0.035,    13.019,     0.027,    12.287,     0.022,    11.984,     0.022,    11.335,     0.170,    22.017,     0.260,-99999.000,-99999.000,    19.931,     0.019,-99999.000,-99999.000,-99999.000,-99999.000,    19.958,     0.009,     196.0,     1.7,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    19.853,   66.06, 0.87,  690.67, 1.50,   84.26, 1.64
 J2139-3529 ,324.807031813,-35.497513936, DENIS J21391360-3529500 ,2010A&A...517A..53M, 6589756571222682496,  0.05,       ...,                ...,       L0 ,2010A&A...517A..53M,      L2: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.565,     0.035,    13.757,     0.036,    13.306,     0.033,    12.897,     0.023,    12.596,     0.024,    12.617,     0.462,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.283,     0.004,     365.0,     1.5,    20.936,     0.270,      58.4,    14.5,    17.611,     0.022,     725.4,    14.4,    19.639,   22.75, 0.64,   28.66, 0.86,  -24.10, 0.93
 J2141-5118 ,325.484378176,-51.315192637, WISE J214155.85-511853.1,2014ApJ...786L..18L, 6558741070485093632,  0.39,       ...,                ...,      ... ,               ... ,L6p(blue) ,2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.075,     0.042,    14.180,     0.047,    13.658,     0.035,    12.924,     0.024,    12.471,     0.024,    11.547,     0.199,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.347,     0.007,     136.9,     0.9,    21.442,     0.251,      36.6,     8.5,    18.473,     0.033,     327.7,    10.0,    20.436,   63.48, 0.90,  705.22, 1.34, -262.57, 1.62
 J2147+0101 ,326.865479508,  1.017765995,ULAS J214727.67+010104.0 ,2016A&A...589A..49S, 2693324513299347584,  0.07,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    14.566,     0.035,    13.931,     0.048,    13.468,     0.041,    13.058,     0.024,    12.726,     0.026,    12.329,     0.478,    20.176,-99999.000,    21.538,     0.069,    18.844,     0.008,    17.319,     0.006,    16.375,     0.004,    19.295,     0.005,     360.9,     1.6,    21.164,     0.282,      47.3,    12.3,    17.634,     0.018,     710.0,    11.7,    19.249,   21.69, 0.57,   72.93, 0.74,   -0.40, 0.77
 J2148-6323 ,327.055058739,-63.391106495,  2MASS 21481326-6323265 ,2013AJ....146..161M, 6402761567831358080,  0.04,       ...,                ...,      ... ,               ... ,       L1 ,2013AJ....146..161M,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.330,     0.058,    14.338,     0.065,    13.768,     0.047,    13.495,     0.025,    13.248,     0.029,    12.055,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.288,     0.009,     144.6,     1.3,    21.595,     0.427,      31.8,    12.5,    18.494,     0.034,     321.5,    10.2,    20.003,   16.60, 2.37,  -23.75, 1.70,  -80.12, 2.30
 J2148+4003 ,327.072255259, 40.068454103,  2MASS 21481633+4003594 ,2008ApJ...685.1183L, 1954170404122975232,  0.50,      MG; ,2014ApJ...783..121G,       L6 ,2008ApJ...685.1183L,L6.5 p(red,2010ApJS..190..100K,      ... ,               ... ,   101.010,     1.780,2016ApJ...833...96L,    14.147,     0.029,    12.783,     0.030,    11.765,     0.023,    10.739,     0.023,    10.235,     0.021,     9.657,     0.037,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.823,     0.004,     222.0,     0.8,    21.747,     0.188,      27.7,     4.8,    18.084,     0.019,     469.2,     8.4,    18.748,  123.28, 0.46,  773.30, 0.70,  458.01, 0.88
 J2150-6610 ,327.554351810,-66.176624262,   DENIS J2150133-661036 ,2010A&A...517A..53M, 6398883620384263552,  0.07,       ...,                ...,       L0 ,2010A&A...517A..53M,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.860,     0.026,    13.107,     0.025,    12.646,     0.024,    12.309,     0.022,    12.024,     0.022,    11.486,     0.194,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.511,     0.002,     743.2,     1.5,    21.535,     0.128,      33.6,     4.0,    16.880,     0.009,    1421.9,    12.0,    18.659,   34.92, 0.29,  -78.03, 0.34,   51.36, 0.48
 J2150-7520 ,327.580836857,-75.344820021,  2MASS 21501592-7520367 ,2008AJ....136.1290R, 6358287868675805824,  0.52,       ...,                ...,      L1: ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.056,     0.029,    13.176,     0.032,    12.673,     0.030,    12.342,     0.023,    12.072,     0.023,    11.463,     0.155,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.911,     0.004,     514.0,     1.8,    21.446,     0.202,      36.5,     6.8,    17.303,     0.012,     962.8,    10.5,    18.911,   41.36, 0.28,  888.63, 0.50, -298.23, 0.52
 J2157+8340 ,329.340472937, 83.682847019,  2MASS 21572060+8340575 ,2008AJ....136.1290R, 2300372354750071552,  0.04,       ...,                ...,       L0 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.972,     0.029,    13.066,     0.035,    12.584,     0.027,    12.100,     0.023,    11.688,     0.020,    10.906,     0.087,-99999.000,-99999.000,    20.982,     0.094,    18.659,     0.006,    17.080,     0.008,    16.025,     0.010,    19.022,     0.003,     463.8,     1.4,    21.093,     0.268,      50.5,    12.5,    17.349,     0.015,     923.3,    13.0,    18.728,   28.95, 0.32,  107.94, 0.54,   43.30, 0.48
 J2157-5534 ,329.454742166,-55.578415243,  2MASS 21574904-5534420 ,2008AJ....136.1290R, 6412958026349034880,  0.17,       ...,                ...,     L0:: ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.263,     0.032,    13.440,     0.029,    13.002,     0.030,    12.690,     0.023,    12.425,     0.024,    11.726,     0.252,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.910,     0.002,     514.4,     1.2,    21.581,     0.131,      32.2,     3.9,    17.261,     0.012,    1000.5,    11.3,    19.009,   29.08, 0.30,   46.91, 0.39,  -19.60, 0.44
 J2200-3038A,330.009669222,-30.642831250, DENIS-PJ220002.05-303832,2004A&A...416L..17K, 6616442994033876480,  3.73,    UR;MG;,2006AJ....131.1007B,       L0 ,2008AJ....136.1290R,       M9 ,2006AJ....131.1007B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    13.442,     0.026,    12.657,     0.032,    12.202,     0.027,    11.800,     0.023,    11.555,     0.022,    11.088,     0.138,-99999.000,-99999.000,-99999.000,-99999.000,    17.584,     0.007,-99999.000,-99999.000,-99999.000,-99999.000,    18.437,     0.004,     795.1,     2.6,    20.794,     0.147,      66.5,     9.0,    16.478,     0.016,    2058.5,    29.8,    19.427,   25.45, 0.36,  238.96, 0.46,  -63.39, 0.44
 J2200-3038B,330.009694551,-30.642557999,DENIS-PJ220002.05-303832.,2004A&A...416L..17K, 6616442994033876352,  0.14,       ...,                ...,      ... ,               ... ,       L0 ,2006AJ....131.1007B,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.360,     0.100,-99999.000,-99999.000,-99999.000,-99999.000,    11.800,     0.023,    11.555,     0.022,    11.088,     0.138,-99999.000,-99999.000,-99999.000,-99999.000,    17.584,     0.007,-99999.000,-99999.000,-99999.000,-99999.000,    19.042,     0.006,     455.7,     2.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.413,   25.29, 0.54,  244.39, 0.86,  -68.22, 0.62
 J2206-4217 ,331.688253011,-42.290001536,  2MASSW J2206450-421721 ,2000AJ....120..447K, 6568464361047484288,  0.09,       ...,                ...,       L2 ,2000AJ....120..447K,     L4:: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.555,     0.066,    14.447,     0.061,    13.609,     0.055,    12.856,     0.023,    12.402,     0.024,    11.821,     0.266,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.805,     0.012,      89.8,     1.0,    21.795,     0.483,      26.5,    11.8,    19.040,     0.060,     194.5,    10.8,    20.269,   33.79, 1.71,  130.80, 1.84, -183.21, 2.29
 J2211-1008 ,332.921976060,-10.139516484,        PM I22118-1005 B ,2014ApJ...792..119D, 2615562725950286208,  0.22,      VB; ,2014ApJ...792..119D,      ... ,               ... ,     L1.5 ,2014ApJ...792..119D,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.246,     0.049,    14.690,     0.063,    14.051,     0.052,    13.576,     0.026,    13.336,     0.034,    11.685,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.780,     0.021,-99999.000,-99999.000,-99999.000,-99999.000,    20.288,     0.013,     144.6,     1.7,    22.370,     0.188,      15.6,     2.7,    18.626,     0.020,     284.6,     5.2,    20.182,   23.75, 0.93,   28.37, 2.04, -251.97, 2.31
 J2211+6856 ,332.941393252, 68.941778966,  2MASS 22114470+6856262 ,2010ApJS..190..100K, 2220238405429461120,  0.44,       ...,                ...,      ... ,               ... ,       L2 ,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.712,     0.067,    14.813,     0.085,    14.185,     0.072,    13.784,     0.025,    13.505,     0.027,    12.826,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.095,     0.021,    18.658,     0.009,    17.730,     0.011,    20.590,     0.010,     109.5,     1.0,    20.824,     0.258,      64.7,    15.4,    18.878,     0.053,     225.8,    10.9,    20.594,   23.73, 0.89,  439.89, 1.91,  279.30, 2.13
 J2213-2136 ,333.437395886,-21.602603937,  2MASS 22134491-2136079 ,2007AJ....133..439C, 6819452113702184192,  0.03,       ...,                ...,  L0Int-G ,2008ApJ...689.1295K,  L0Int-G ,2013ApJ...772...79A,      ... ,               ... ,    20.850,     1.920,2016ApJ...833...96L,    15.376,     0.035,    14.404,     0.056,    13.756,     0.039,    13.247,     0.026,    12.873,     0.029,    11.598,     0.263,-99999.000,-99999.000,    22.086,     0.160,    20.074,     0.028,    18.610,     0.012,    17.572,     0.017,    20.563,     0.010,     112.3,     1.0,    21.861,     0.279,      24.9,     6.4,    18.884,     0.063,     224.4,    13.1,    19.992,   21.14, 1.13,   53.59, 1.56,  -72.86, 2.13
 J2224-0158 ,336.184758718, -1.985229733,  2MASSW J2224438-015852 ,2000AJ....120..447K, 2629427189619178368,  0.51,       ...,                ...,     L4.5 ,2000AJ....120..447K,     L3.5 ,2004AJ....127.3553K,      ... ,               ... ,    86.140,     0.920,2016AJ....152...24W,    14.073,     0.027,    12.818,     0.026,    12.022,     0.023,    11.408,     0.023,    11.145,     0.021,    10.540,     0.101,-99999.000,-99999.000,-99999.000,-99999.000,    19.128,     0.008,-99999.000,-99999.000,-99999.000,-99999.000,    19.369,     0.005,     337.2,     1.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.809,   86.62, 0.71,  471.05, 0.77, -874.91, 0.82
 J2230+0111 ,337.676880793,  1.197316283,ULAS J223042.39+011150.3 ,2016A&A...589A..49S, 2702395071911575168,  0.02,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.654,     0.058,    14.956,     0.078,    14.417,     0.071,    14.142,     0.027,    13.883,     0.038,    12.506,-99999.000,    21.899,-99999.000,    21.833,     0.118,    19.743,     0.007,    18.274,     0.007,    17.393,     0.007,    20.266,     0.010,     147.6,     1.4,    21.197,     0.311,      45.9,    13.1,    18.557,     0.048,     303.5,    13.5,    20.214,   17.04, 1.03,   73.08, 1.82,    2.26, 1.96
 J2235+1227 ,338.958828146, 12.460113547, SDSSJ223550.14+122737.3 ,2010AJ....139.1808S, 2730196257779740416,  0.04,       ...,                ...,       L0 ,2010AJ....139.1808S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    15.210,     0.040,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.751,     0.009,     237.1,     1.9,    22.478,     0.195,      14.1,     2.5,    18.104,     0.014,     460.6,     5.7,    19.945,   13.64, 1.20,  -17.09, 1.28,  -63.64, 1.44
 J2235+0418 ,338.967281153,  4.314960827, ULAS J223552.26+041854.9,2016A&A...589A..49S, 2705646366448978048,  0.19,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L4 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.371,     0.043,-99999.000,-99999.000,-99999.000,-99999.000,    13.242,     0.025,    12.975,     0.029,    12.038,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.634,     0.014,     105.2,     1.4,    21.813,     0.207,      26.0,     5.0,    18.871,     0.043,     227.1,     9.0,    20.439,   34.37, 1.35, -292.41, 2.25, -170.40, 2.42
 J2238+4353 ,339.533036257, 43.887702662,  2MASSI J2238074+435317 ,2003AJ....126.2421C, 1982218395990388224,  0.16,       ...,                ...,     L1.5 ,2003AJ....126.2421C,     L0.5 ,2014ApJ...794..143B,      ... ,               ... ,    54.110,     1.550,2014PASP..126...15W,    13.840,     0.027,    13.046,     0.026,    12.520,     0.027,    12.211,     0.024,    11.960,     0.021,    11.853,     0.202,-99999.000,-99999.000,-99999.000,-99999.000,    18.253,     0.012,-99999.000,-99999.000,    15.757,     0.008,    18.652,     0.002,     652.5,     1.1,    21.378,     0.209,      38.9,     7.5,    17.012,     0.010,    1258.9,    11.4,    18.738,   44.06, 0.25,  325.48, 0.32, -125.75, 0.34
 J2242+2542 ,340.723545220, 25.715622983,  2MASS 22425317+2542573 ,2003AJ....125.3302G, 1877650201620091008,  0.18,       ...,                ...,       L3 ,2007AJ....133..439C,      ... ,               ... ,      ... ,               ... ,    47.950,     2.740,2014PASP..126...15W,    14.812,     0.039,    13.744,     0.028,    13.048,     0.034,    12.521,     0.023,    12.199,     0.023,    11.790,     0.259,-99999.000,-99999.000,    21.349,     0.068,    19.263,     0.012,    17.833,     0.013,    16.903,     0.009,    19.750,     0.005,     237.4,     1.2,    21.681,     0.275,      29.4,     7.5,    18.117,     0.018,     455.0,     7.4,    19.687,   46.98, 0.72,  380.44, 1.25,  -66.20, 1.02
 J2243-5932 ,340.820559177,-59.540153369,  2MASS 22431696-5932206 ,2007A&A...466.1059K, 6503296925345017984,  0.17,       ...,                ...,     L0:: ,2008AJ....136.1290R,       L0 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.074,     0.030,    13.386,     0.031,    12.837,     0.029,    12.519,     0.024,    12.280,     0.023,    11.587,     0.233,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.793,     0.003,     572.9,     1.4,    21.397,     0.185,      38.2,     6.5,    17.162,     0.009,    1096.4,     9.1,    18.860,   36.64, 0.27,  -19.82, 0.35, -266.31, 0.47
 J2250+0808 ,342.568721581,  8.139058221,                 BRLT317 ,2013MNRAS.430.1171D, 2713153831843361920,  5.98,       ...,                ...,      ... ,               ... ,       L1 ,2013MNRAS.430.1171D,    L1.5p ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.585,     0.058,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.642,     0.014,     104.4,     1.3,    21.351,     0.461,      39.8,    16.9,    18.844,     0.025,     232.8,     5.4,    20.410,   23.06, 0.98,  212.34, 1.69, -266.76, 2.49
 J2252-1730 ,343.046632776,-17.503169081,DENIS-P J225210.73-173013,2004A&A...416L..17K, 2403199614187542528,  0.51,      UR; ,2006ApJ...639.1114R,      ... ,               ... ,     L7.5 ,2004A&A...416L..17K,      ... ,               ... ,    63.200,     1.600,2012ApJS..201...19D,    14.313,     0.029,    13.360,     0.030,    12.901,     0.024,    12.188,     0.023,    11.744,     0.021,    10.978,     0.133,-99999.000,-99999.000,-99999.000,-99999.000,    19.657,     0.014,    17.620,     0.013,    16.465,     0.013,    19.729,     0.009,     242.1,     2.0,    22.546,     0.389,      13.2,     4.7,    17.916,     0.025,     547.6,    12.8,    19.836,   59.15, 0.82,  407.62, 1.38,  162.59, 1.30
 J2254-2840 ,343.716432527,-28.673633869,  2MASSI J2254519-284025 ,2003AJ....126.2421C, 6609254898113164416,  0.02,       ...,                ...,     L0.5 ,2003AJ....126.2421C,     L0.5 ,2004A&A...416L..17K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.134,     0.021,    13.432,     0.023,    12.955,     0.021,    12.578,     0.023,    12.348,     0.024,    10.912,     0.118,    20.184,-99999.000,    21.036,     0.025,    18.467,     0.005,    16.959,     0.008,    15.999,     0.006,    18.924,     0.004,     507.8,     2.0,    21.588,     0.217,      32.0,     6.4,    17.269,     0.009,     993.2,     8.1,    18.841,   34.79, 0.35,   -1.10, 0.65,   23.23, 0.58
 J2255-5713 ,343.825758769,-57.219454041,  2MASS 22551861-5713056 ,2007A&A...466.1059K, 6493448634054105728,  0.79,       ...,                ...,      ... ,               ... ,     L5.5 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.083,     0.030,    13.189,     0.032,    12.579,     0.030,    11.846,     0.024,    11.497,     0.022,    10.894,     0.084,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    19.309,     0.003,     356.3,     1.1,    20.422,     0.083,      93.7,     7.2,    17.335,     0.013,     934.9,    11.5,    19.376,   58.86, 0.59, -219.12, 0.79, -243.25, 0.88
 J2255-0034 ,343.871040484, -0.576784545,SDSSp J225529.09-003433.4,2002AJ....123..458S, 2651588258793809280,  0.26,       ...,                ...,      L0: ,2002AJ....123..458S,     M8.5 ,2014ApJ...794..143B,      ... ,               ... ,    16.190,     2.590,2004AJ....127.2948V,    15.650,     0.056,    14.756,     0.058,    14.437,     0.075,    14.050,     0.027,    13.802,     0.041,    11.906,-99999.000,    24.710,     0.530,    21.773,     0.141,    19.819,     0.010,    18.382,     0.011,    17.414,     0.014,    20.328,     0.010,     139.4,     1.3,    21.027,     0.207,      53.7,    10.2,    18.732,     0.030,     258.2,     7.1,    20.184,   16.33, 1.10,  -34.18, 1.93, -176.87, 1.48
 J2301+0745 ,345.294941951,  7.766551313,ULAS J230110.75+074559.9 ,2016A&A...589A..49S, 2713512272634597248,  0.04,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L2 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.624,     0.063,    14.911,     0.071,    14.233,     0.074,    13.897,     0.026,    13.595,     0.033,    11.977,-99999.000,-99999.000,-99999.000,    21.660,     0.065,    20.059,     0.021,    18.682,     0.020,    17.729,     0.014,    20.574,     0.018,     111.1,     1.8,    21.629,     0.540,      30.8,    15.4,    19.067,     0.075,     189.7,    13.1,    20.497,   14.26, 1.37,   63.59, 1.93,  -41.80, 1.51
 J2301+0404 ,345.323645723,  4.070648648,ULAS J230117.67+040414.9 ,2016A&A...589A..49S, 2662045056756283648,  0.13,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.696,     0.067,    14.963,     0.077,    14.388,     0.079,    14.080,     0.028,    13.804,     0.038,    12.340,-99999.000,    21.070,     0.074,    21.551,     0.135,    20.122,     0.010,    18.660,     0.010,    17.661,     0.014,    20.647,     0.014,     103.9,     1.3,    20.684,     0.438,      73.6,    29.7,    18.979,     0.067,     205.6,    12.7,    20.342,   16.03, 1.65,    9.92, 2.36,  -64.97, 2.98
 J2305+0619 ,346.350685560,  6.323011557,ULAS J230524.10+061922.9 ,2016A&A...589A..49S, 2663586537698797184,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.697,     0.071,    14.934,     0.080,    14.467,     0.082,    14.143,     0.028,    13.985,     0.041,    12.524,     0.525,-99999.000,-99999.000,-99999.000,-99999.000,    19.839,     0.009,    18.414,     0.012,    17.524,     0.009,    20.397,     0.009,     130.8,     1.0,    21.470,     0.357,      35.7,    11.7,    18.646,     0.028,     279.6,     7.1,    20.395,   12.04, 1.40,  102.75, 1.92,  -16.32, 1.32
 J2306-0502 ,346.626391870, -5.043461802,              2MUCD12171 ,2000AJ....120.1085G, 2635476908753563008,  0.52,       ...,                ...,     M8.0 ,2007AJ....133.2258S,      ... ,               ... ,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    11.354,     0.022,    10.718,     0.021,    10.296,     0.023,    10.068,     0.023,     9.807,     0.020,     9.510,     0.044,    19.331,     0.002,    17.897,     0.006,    15.101,     0.001,    14.126,     0.001,-99999.000,-99999.000,    15.645,     0.001,   10406.3,    13.9,    18.998,     0.048,     347.8,    15.2,    14.097,     0.009,   18453.9,   146.7,    16.009,   80.45, 0.12,  930.88, 0.25, -479.40, 0.17
 J2306-5008 ,346.747976020,-50.149610334,        SSSPM J2307-5009 ,2005A&A...440.1061L, 6502618938988110848,  0.04,       ...,                ...,       M9 ,2005A&A...440.1061L,     L0.5 ,2005A&A...440.1061L,      ... ,               ... ,    46.590,     1.570,2014AJ....147...94D,    13.386,     0.023,    12.700,     0.029,    12.240,     0.028,    11.912,     0.023,    11.607,     0.021,    10.982,     0.136,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.063,     0.002,    1121.9,     1.8,    20.848,     0.249,      63.3,    14.5,    16.445,     0.013,    2122.3,    25.0,    18.338,   48.00, 0.28,  462.34, 0.27,   22.16, 0.38
 J2307+8753 ,346.859868006, 87.890799575,  2MASS 23072655+8753294 ,2008AJ....136.1290R, 2304682788223575168,  0.38,       ...,                ...,      L3: ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.689,     0.043,    13.843,     0.049,    13.174,     0.034,    12.583,     0.023,    12.283,     0.021,    11.403,     0.118,-99999.000,-99999.000,    20.771,     0.162,    19.389,     0.032,    17.894,     0.013,    16.864,     0.009,    20.020,     0.011,     185.1,     1.8,    21.593,     0.270,      31.9,     7.9,    18.170,     0.026,     433.5,    10.6,    19.621,   30.83, 1.39,  -30.27, 2.69, -178.01, 2.67
 J2308-2722 ,347.049153316,-27.367975791,   DENIS J2308113-272200 ,2010A&A...517A..53M, 2379350519786259072,  0.22,       ...,                ...,     L1.5 ,2010A&A...517A..53M,     L1.5 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.662,     0.034,    13.833,     0.037,    13.332,     0.037,    12.957,     0.024,    12.679,     0.027,    12.125,     0.300,-99999.000,-99999.000,    21.279,     0.032,    19.033,     0.017,    17.569,     0.008,    16.595,     0.009,    19.480,     0.006,     304.4,     1.8,    21.228,     0.319,      44.6,    13.1,    17.870,     0.026,     571.0,    13.6,    19.562,   33.80, 0.83,  352.74, 1.08, -263.43, 0.99
 J2308+0629 ,347.078192937,  6.497359922,ULAS J230818.73+062951.4 ,2016A&A...589A..49S, 2665079816222446080,  0.07,       ...,                ...,      ... ,               ... ,      ... ,               ... ,      L0: ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    17.461,     0.012,    16.091,     0.007,    15.225,     0.011,    18.059,     0.003,    1126.7,     2.8,    20.444,     0.208,      91.9,    17.6,    16.264,     0.011,    2506.2,    25.1,    18.167,   24.72, 0.28,   36.13, 0.50, -112.87, 0.33
 J2310-1759 ,347.577066238,-17.987347801,        SSSPM J2310-1759 ,2002A&A...389L..20L, 2406057485426252160,  0.14,       ...,                ...,      L0: ,2007AJ....133..439C,       L1 ,2005A&A...440.1061L,      ... ,               ... ,    36.400,     6.900,2013AJ....146..161M,    14.376,     0.032,    13.578,     0.032,    12.969,     0.026,    12.610,     0.024,    12.304,     0.025,    11.867,     0.297,-99999.000,-99999.000,    20.924,     0.034,    18.627,     0.006,    17.187,     0.010,    16.221,     0.007,    19.092,     0.005,     435.2,     1.9,    21.364,     0.518,      39.4,    18.8,    17.481,     0.019,     817.1,    14.4,    19.180,   26.70, 0.48,   22.91, 0.71, -304.31, 0.77
 J2317-4838 ,349.447914827,-48.647011185,  2MASS 23174712-4838501 ,2008AJ....136.1290R, 6526909899623917056,  0.09,       ...,                ...,       L4 ,2008AJ....136.1290R,L6.5 p(red,2010ApJS..190..100K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.150,     0.038,    13.925,     0.022,    13.181,     0.029,    12.394,     0.023,    11.960,     0.022,    11.730,     0.258,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.613,     0.008,     107.2,     0.8,    21.135,     0.330,      48.6,    14.8,    18.890,     0.031,     223.3,     6.4,    20.304,   50.02, 1.27,  249.00, 1.28,   65.79, 1.24
 J2320+4123 ,350.122991957, 41.395128146,  2MASS 23202927+4123415 ,2014ASINC..11....7B, 1924288873531145728,  0.07,       ...,                ...,      L1: ,2014ASINC..11....7B,       L0 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.585,     0.039,    13.764,     0.038,    13.192,     0.041,    12.808,     0.023,    12.530,     0.026,    12.256,     0.532,-99999.000,-99999.000,    21.300,     0.122,    18.729,     0.009,    17.295,     0.005,    16.378,     0.013,    19.232,     0.004,     382.4,     1.2,    21.465,     0.207,      35.9,     6.8,    17.588,     0.010,     740.6,     7.0,    19.310,   17.89, 0.46,  162.59, 0.52,   54.30, 0.48
 J2321-1326 ,350.304764005,-13.441872578,  2MASS 23211254-1326282 ,2007A&A...466.1059K, 2408845056640573056,  0.20,       ...,                ...,      ... ,               ... ,       L1 ,2007A&A...466.1059K,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.500,     0.032,    13.580,     0.026,    13.136,     0.033,    12.724,     0.024,    12.493,     0.025,    11.716,     0.242,-99999.000,-99999.000,    21.351,     0.047,    18.825,     0.016,    17.420,     0.007,    16.453,     0.009,    19.355,     0.008,     341.5,     2.6,    21.937,     0.441,      23.2,     9.4,    17.722,     0.019,     654.3,    11.4,    19.330,   34.99, 0.72,  543.26, 1.12, -162.32, 0.89
 J2321+0559 ,350.440270505,  5.997345146,ULAS J232145.63+055950.6 ,2016A&A...589A..49S, 2661437748381593344,  0.34,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.860,     0.064,    15.220,     0.085,    14.789,     0.092,    14.415,     0.030,    14.082,     0.045,    12.572,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.022,     0.015,    18.546,     0.013,    17.596,     0.012,    20.549,     0.014,     113.7,     1.5,    21.793,     0.646,      26.5,    15.8,    18.820,     0.035,     238.1,     7.6,    20.587,   13.10, 1.69,   76.07, 2.97,    9.98, 1.93
 J2322-1407 ,350.581585144,-14.124287227,  2MASS 23221914-1407238 ,2014ApJ...786L..18L, 2408570213093308672,  0.19,       ...,                ...,      ... ,               ... ,L1 p(blue),2014ApJ...786L..18L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.988,     0.066,    15.522,     0.107,    15.103,     0.139,    14.691,     0.032,    14.373,     0.051,    12.545,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.271,     0.023,    18.652,     0.014,    17.744,     0.016,    20.728,     0.019,      96.4,     1.7,    22.260,     0.574,      17.2,     9.1,    18.858,     0.122,     230.0,    25.9,    20.885,   15.89, 1.39,  390.70, 2.95, -225.09, 2.57
 J2322-3133 ,350.694088623,-31.558851698,  2MASS 23224684-3133231 ,2008AJ....136.1290R, 2328674716056981888,  0.44,       ...,                ...,   L0Vl-G ,2008AJ....136.1290R,   L2Vl-G ,2013ApJ...772...79A,      ... ,               ... ,    50.160,     2.840,2016ApJ...833...96L,    13.577,     0.027,    12.789,     0.023,    12.324,     0.024,    12.007,     0.023,    11.723,     0.022,    11.136,     0.131,-99999.000,-99999.000,-99999.000,-99999.000,    17.922,     0.004,-99999.000,-99999.000,-99999.000,-99999.000,    18.324,     0.003,     882.8,     2.5,    21.746,     0.214,      27.7,     5.5,    16.697,     0.010,    1682.9,    15.4,    18.668,   50.32, 0.56, -203.21, 0.53, -540.48, 0.55
 J2322-6151 ,350.721591510,-61.857991400,  2MASS 23225299-6151275 ,2008AJ....136.1290R, 6487248865942846336,  0.04,    VB;MG;,2014ApJ...783..121G,  L2Int-G ,2009AJ....137.3345C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.545,     0.062,    14.535,     0.063,    13.860,     0.043,    13.219,     0.024,    12.814,     0.025,    12.395,     0.351,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.682,     0.009,     100.6,     0.9,    21.498,     0.175,      34.8,     5.6,    18.983,     0.038,     205.0,     7.1,    20.190,   23.24, 1.05,   80.09, 1.45,  -81.97, 1.62
 J2324+1041 ,351.198018154, 10.698370569,ULAS J232447.53+104154.4 ,2016A&A...589A..49S, 2762718987095128576,  0.03,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.592,     0.060,    14.948,     0.093,    14.485,     0.090,    14.143,     0.028,    13.899,     0.048,    12.395,     0.494,    21.221,-99999.000,    22.008,     0.036,    19.748,     0.006,    18.262,     0.011,    17.376,     0.012,    20.272,     0.008,     146.7,     1.1,    21.746,     0.245,      27.7,     6.2,    18.591,     0.032,     294.1,     8.6,    20.172,   13.64, 1.03,  -52.04, 1.97,  -42.55, 1.04
 J2324-5817 ,351.211031512,-58.298888442,  2MASS 23245065-5817554 ,2008AJ....136.1290R, 6492543937848408192,  0.11,       ...,                ...,       L3 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.568,     0.061,    14.489,     0.060,    13.849,     0.051,    13.375,     0.024,    13.072,     0.026,    12.441,     0.406,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    20.650,     0.009,     103.6,     0.8,    21.516,     0.350,      34.2,    11.0,    19.040,     0.045,     194.4,     8.1,    20.428,   31.36, 0.93,  -10.97, 1.86,  -41.02, 1.44
 J2325+4251 ,351.438531980, 42.862204482,  2MASS 23254530+4251488 ,2007AJ....133..439C, 1925025168366253952,  0.21,       ...,                ...,       L8 ,2007AJ....133..439C,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.493,     0.050,    14.452,     0.045,    13.764,     0.046,    13.025,     0.024,    12.550,     0.024,    11.325,     0.135,-99999.000,-99999.000,-99999.000,-99999.000,    21.292,     0.058,    18.688,     0.020,    17.546,     0.014,    20.968,     0.013,      77.3,     0.9,    21.826,     0.459,      25.7,    10.9,    19.006,     0.048,     200.6,     8.9,    20.921,   67.64, 2.11,  -41.49, 4.03, -286.31, 2.90
 J2331-0406 ,352.757540443, -4.106236674,  2MASS 23310161-0406193 ,2007ApJ...667..520C, 2633426216489127296,  0.11,      UR; ,2007ApJ...667..520C,    M8+L3 ,2007ApJ...667..520C,      ... ,               ... ,      ... ,               ... ,    38.290,     0.540,2007A&A...474..653V,    12.938,     0.024,    12.294,     0.026,    11.954,     0.030,    11.641,     0.023,    11.388,     0.021,    11.139,     0.152,-99999.000,-99999.000,    17.707,-99999.000,    16.629,     0.010,    15.290,     0.002,    14.595,     0.003,    17.197,     0.002,    2491.6,     5.1,    19.944,     0.154,     145.5,    20.7,    15.600,     0.010,    4619.5,    42.6,    17.403,   38.59, 0.24,  175.96, 0.47, -189.54, 0.31
 J2331+1552 ,352.871758191, 15.872499643,  2MASS 23312938+1552228 ,2008AJ....135..785W, 2820384936000540544,  0.11,       ...,                ...,       L0 ,2008AJ....135..785W,     M9.5 ,2014ApJ...794..143B,     L0.5 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    15.057,     0.041,    14.196,     0.037,    14.000,     0.067,    13.469,     0.025,    13.186,     0.028,    12.257,-99999.000,    24.130,     0.390,    21.390,     0.039,    19.241,     0.009,    17.817,     0.004,    16.883,     0.007,    19.758,     0.004,     235.6,     0.8,    21.599,     0.172,      31.7,     5.0,    18.112,     0.016,     457.2,     6.7,    19.805,   25.18, 0.56, -130.49, 1.00, -106.51, 0.69
 J2333+0050 ,353.493999614,  0.836830111,ULAS J233358.47+005012.1 ,2016A&A...589A..49S, 2646165497510937728,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,      L0p ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    15.013,     0.040,    14.398,     0.042,    13.841,     0.050,    13.459,     0.025,    12.948,     0.027,    10.888,     0.122,-99999.000,-99999.000,    21.920,     0.083,    19.149,     0.008,    17.677,     0.007,    16.750,     0.005,    19.672,     0.006,     255.0,     1.4,    21.116,     0.294,      49.4,    13.4,    17.966,     0.018,     522.6,     8.6,    19.662,   19.70, 0.67,  146.86, 1.03,   44.52, 0.80
 J2335+0817 ,353.860223585,  8.289216681,  2MASS 23352640+0817214 ,2010AJ....139.1808S, 2758226520023056384,  0.02,       ...,                ...,       L0 ,2010AJ....139.1808S,     M9.5 ,2014ApJ...794..143B,       L1 ,2016A&A...589A..49S,-99999.000,-99999.000,               ... ,    14.723,     0.036,    13.946,     0.042,    13.380,     0.033,    13.081,     0.024,    12.754,     0.027,    11.796,     0.314,    24.888,-99999.000,    21.556,     0.026,    19.056,     0.010,    17.576,     0.004,    16.622,     0.004,    19.536,     0.006,     289.1,     1.6,    21.595,     0.209,      31.8,     6.1,    17.855,     0.014,     579.0,     7.6,    19.570,   18.68, 0.50,   43.84, 1.06,  -20.95, 0.57
 J2339+3507 ,354.856273343, 35.121139721,  2MASS 23392527+3507165 ,2008AJ....136.1290R, 2873220249284763392,  0.07,       ...,                ...,     L3.5 ,2008AJ....136.1290R,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    15.362,     0.053,    14.351,     0.049,    13.588,     0.040,    13.082,     0.024,    12.764,     0.026,    12.521,     0.529,-99999.000,-99999.000,    21.865,     0.141,    20.088,     0.036,    18.582,     0.018,    17.535,     0.013,    20.515,     0.006,     117.3,     0.7,    21.419,     0.178,      37.4,     6.1,    18.862,     0.029,     229.1,     6.1,    20.361,   36.54, 0.91,  176.54, 1.22,  -29.38, 0.80
 J2344-0733 ,356.026057520, -7.558212107,  2MASS 23440624-0733282 ,2008ApJ...689.1295K, 2439377218938814336,  0.04,       ...,                ...,     L4.5 ,2008ApJ...689.1295K,       L6 ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.802,     0.038,    13.846,     0.035,    13.232,     0.033,    12.632,     0.023,    12.330,     0.024,    11.359,     0.186,    22.888,-99999.000,    21.797,     0.027,    19.770,     0.012,    17.998,     0.008,    16.955,     0.010,    20.019,     0.007,     185.2,     1.2,    22.408,     0.325,      15.0,     4.5,    18.302,     0.025,     383.6,     8.8,    20.142,   37.79, 0.74,    3.48, 1.27,  -78.19, 1.03
 J2345+0055 ,356.413032492,  0.920226942,ULAS J234539.07+005513.5 ,2016A&A...589A..49S, 2643353084205753728,  0.05,       ...,                ...,      ... ,               ... ,      ... ,               ... ,       L0 ,2016A&A...589A..49S,-99999.000,-99999.000,           -99999. ,    13.771,     0.030,    13.117,     0.027,    12.581,     0.030,    12.227,     0.025,    11.877,     0.023,    11.398,     0.194,    22.042,     0.065,    20.714,     0.033,    17.986,     0.003,    16.483,     0.007,    15.543,     0.005,    18.397,     0.004,     824.9,     3.2,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    18.584,   19.72, 0.29,   93.14, 0.62,  -58.81, 0.37
 J2346-5928 ,356.612961563,-59.478292048,           SIPS2346-5928 ,2011AJ....141...54A, 6488529109793850880,  0.11,       ...,                ...,      ... ,               ... ,     L5.0 ,2013AJ....146..161M,   -99999.,           -99999. ,-99999.000,-99999.000,           -99999. ,    14.515,     0.038,    13.905,     0.033,    13.500,     0.038,    13.207,     0.025,    12.879,     0.024,    12.005,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,-99999.000,    18.794,     0.002,     572.4,     1.2,    21.449,     0.201,      36.4,     6.7,    17.195,     0.012,    1063.3,    11.6,    20.206,   21.10, 0.24,  266.07, 0.48,   53.15, 0.36
 J2351-2537 ,357.962050043,-25.626048773,  2MASS 23515044-2537367 ,2010A&A...512A..37S, 2337628932595588608,  0.29,       ...,                ...,     L0.5 ,2010A&A...512A..37S,      ... ,               ... ,      ... ,               ... ,-99999.000,-99999.000,               ... ,    12.471,     0.026,    11.725,     0.022,    11.269,     0.026,    10.951,     0.023,    10.697,     0.021,    10.262,     0.073,-99999.000,-99999.000,-99999.000,-99999.000,    16.540,     0.002,    15.114,     0.002,    14.226,     0.012,    17.038,     0.005,    2884.6,    14.6,-99999.000,-99999.000,  -99999.0,-99999.0,-99999.000,-99999.000,  -99999.0,-99999.0,    17.299,   49.13, 0.45,  372.12, 0.74,  197.65, 0.66
 J2354-1852 ,358.748857340,-18.872973196, DENIS J23545990-1852210 ,2010A&A...517A..53M, 2390199568521774848,  0.11,       ...,                ...,       L2 ,2010A&A...517A..53M,    L2.5: ,2014ApJ...794..143B,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.178,     0.029,    13.440,     0.032,    13.039,     0.030,    12.573,     0.023,    12.281,     0.023,    11.536,     0.190,-99999.000,-99999.000,    20.977,     0.030,    18.587,     0.006,    17.092,     0.006,    16.086,     0.006,    19.012,     0.003,     468.2,     1.4,    21.204,     0.152,      45.6,     6.4,    17.380,     0.011,     897.0,     9.4,    19.257,   39.82, 0.36, -181.45, 0.72,  -51.86, 0.47
 J2356-3426 ,359.045519201,-34.435953358,        SSSPM J2356-3426 ,2005A&A...440.1061L, 2312952902371420800,  0.27,       ...,                ...,     M9.0 ,2005A&A...440.1061L,     L0.5 ,2005A&A...440.1061L,      ... ,               ... ,    53.120,     0.660,2016AJ....152...24W,    12.947,     0.024,    12.376,     0.022,    11.965,     0.023,    11.629,     0.023,    11.313,     0.020,    10.921,     0.116,-99999.000,-99999.000,-99999.000,-99999.000,    17.014,     0.006,-99999.000,-99999.000,-99999.000,-99999.000,    17.480,     0.002,    1919.8,     4.0,    20.629,     0.120,      77.4,     8.5,    15.873,     0.008,    3595.4,    25.9,    17.919,   53.01, 0.18,   83.17, 0.28, -312.28, 0.27
 J2359-2007 ,359.992068824,-20.130130484,        SSSPM J2400-2008 ,2005A&A...440.1061L, 2341766188692111744,  0.31,       ...,                ...,     M9.5 ,2005A&A...440.1061L,       L1 ,2005A&A...440.1061L,      ... ,               ... ,-99999.000,-99999.000,               ... ,    14.382,     0.026,    13.623,     0.031,    13.248,     0.037,    12.878,     0.024,    12.540,     0.024,    12.109,-99999.000,-99999.000,-99999.000,    20.943,     0.062,    18.567,     0.011,    17.117,     0.007,    16.139,     0.015,    19.028,     0.004,     461.4,     1.8,    21.378,     0.226,      38.8,     8.1,    17.378,     0.020,     898.5,    16.8,    19.274,   33.22, 0.49,  406.96, 1.92, -520.36, 0.63

